New News is Bad News

An increase in the novelty of news predicts negative stock market returns and negative macroeconomic outcomes over the next year. We quantify news novelty - changes in the distribution of news text - through an entropy measure, calculated using a recurrent neural network applied to a large news corpus. Entropy is a better out-of-sample predictor of market returns than a collection of standard measures. Cross-sectional entropy exposure carries a negative risk premium, suggesting that assets that positively covary with entropy hedge the aggregate risk associated with shifting news language. Entropy risk cannot be explained by existing long-short factors.

==> tables/FM-Same-incSEN.txt <==

\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} c }
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
 & \multicolumn{4}{c}{\text{Base Assets the Same as Test Assets: Size -}} \\ 
\cline{2-5} 
\\[-1.8ex] & \multicolumn{1}{c}{$\text{Momentum}$} & \multicolumn{1}{c}{$\text{Book/Market}$} & \multicolumn{1}{c}{$\text{Investment}$} & \multicolumn{1}{c}{$\text{Profitability}$} & \multicolumn{1}{c}{$\text{Mkt-RF}$} \\ 
\\[-1.8ex] & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ 
\hline \\[-1.8ex] 



$\textit{MKT}$		&    0.545^{*} &   0.707^{**} &    0.659^{**} &  0.646^{**} &	\\
		&      (1.653) &      (2.172) &       (2.036) &     (1.985) &	\\
$\textit{SMB}$		&        0.258 &        0.141 &         0.002 &       0.185 & \text{--}	\\
		&      (1.441) &      (0.840) &       (0.009) &     (1.102) &	\\
$\textit{HML}$		&        0.833 &        0.065 &   1.235^{***} &       0.151 & \text{--}	\\
		&      (1.354) &      (0.316) &       (3.051) &     (0.523) &	\\
$\textit{RMW}$		&       -0.247 &        0.329 &        -0.157 &  0.290^{**} & \text{+}	\\
		&     (-0.697) &      (1.395) &      (-0.589) &     (1.989) &	\\
$\textit{CMA}$		&    0.749^{*} &        0.092 &         0.180 &       0.255 & \text{+}	\\
		&      (1.942) &      (0.293) &       (1.411) &     (0.609) &	\\
$\textit{UMD}$		&        0.348 &    2.136^{*} &    2.985^{**} &       1.066 &	\\
		&      (1.264) &      (1.699) &       (2.422) &     (0.758) &	\\
$F_{\textit{EPU}}$	&   -1.206^{*} &   -0.942^{*} &        -0.137 &      -0.011 & \text{+}	\\
		&     (-1.704) &     (-1.801) &      (-0.224) &    (-0.021) & 	\\
$F_{\textit{SEN}}$	&  0.005^{***} &  0.006^{***} &         0.002 &   0.003^{*} &	\\
		&      (2.986) &      (3.559) &       (1.039) &     (1.846) &	\\
$F_{\textit{ENT}}$	&       -0.001 &  -0.002^{**} &  -0.002^{***} &  -0.002^{*} & \text{--}	\\
		&     (-1.402) &     (-2.239) &      (-2.762) &    (-1.924) & 	\\



\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{5}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular} 



==> tables/FM-Same-part1.txt <==

\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} c }
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
 & \multicolumn{4}{c}{\text{Base Assets the Same as Test Assets: Size -}} \\ 
\cline{2-5} 
\\[-1.8ex] & \multicolumn{1}{c}{$\text{Momentum}$} & \multicolumn{1}{c}{$\text{Book/Market}$} & \multicolumn{1}{c}{$\text{Investment}$} & \multicolumn{1}{c}{$\text{Profitability}$} & \multicolumn{1}{c}{$\text{Mkt-RF}$} \\ 
\\[-1.8ex] & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ 
\hline \\[-1.8ex] 


$\textit{MKT}$ &       0.568^{*} &         0.701^{**} &           0.655^{**} &          0.650^{**} &                \\
 &               (1.720) &         (2.157) &           (2.022) &          (2.000)  \\
$\textit{SMB}$ &            0.230 &           0.162 &             0.024 &           0.183  & \text{--} \\
 &               (1.287) &        (0.966) &           (0.131) &          (1.095)  \\
$\textit{HML}$ &            0.987^{*} &         0.139 &             1.094^{***} &         0.212  &  \\
 &               (1.780)  &        (0.684) &           (2.766) &          (0.758)  \\
$\textit{RMW}$ &            -0.347 &         0.318 &             -0.073 &           0.289^{**}  &  \\
 &               (-1.038) &       (1.316) &           (-0.265) &         (1.978)  \\
$\textit{CMA}$ &            0.786^{**} &        -0.110 &             0.189 &            0.094  & + \\
 &               (2.055) &        (-0.326) &          (1.457) &          (0.216)  \\
$\textit{UMD}$ &            0.367 &          3.425^{***} &          3.047^{**} &          1.232  & \\
 &               (1.335) &        (3.032) &           (2.332) &          (0.937) \\
$F_{\textit{EPU}}$ &          -1.269^{*} &        -1.282^{**} &          -0.315 &           -0.167 & + \\
 &               (-1.764) &       (-2.297) &          (-0.484) &         (-0.311)  \\
$F_{\textit{ENT\_NEWS}}$ &          -0.001 &         -0.002^{**} &          -0.002^{**} &         -0.002^{*}  &  \\
 &               (-1.426) &       (-2.237) &          (-2.000) &           (-1.771)  \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{5}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular} 



==> tables/FM-Same-part2-std.txt <==

\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} c }
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
 & \multicolumn{4}{c}{\text{Base Assets the Same as Test Assets: Size -}} \\ 
\cline{2-5} 
\\[-1.8ex] & \multicolumn{1}{c}{$\text{Momentum}$} & \multicolumn{1}{c}{$\text{Book/Market}$} & \multicolumn{1}{c}{$\text{Investment}$} & \multicolumn{1}{c}{$\text{Profitability}$} & \multicolumn{1}{c}{$\text{Mkt-RF}$} \\ 
\\[-1.8ex] & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ 
\hline \\[-1.8ex] 


$\textit{MKT}$ &       0.046 &   0.077^{**} &    0.060^{**} &  0.046^{**} &  \\
&     (1.639) &      (2.202) &      (2.089) &     (2.073) \\
$\textit{SMB}$ &       0.097 &        0.067 &       -0.008 &       0.076 & \text{--} \\
&     (1.328) &      (0.901) &       (-0.100) &     (0.988) \\
$\textit{HML}$ &  0.095^{**} &        0.045 &  0.147^{***} &       0.031 & \text{--} \\
&      (2.170) &      (0.556) &        (3.000) &     (0.719) \\
$\textit{RMW}$ &      -0.086 &        0.075 &       -0.027 &  0.131^{**} & \text{+} \\
&    (-1.384) &      (1.437) &      (-0.490) &     (2.097) \\
$\textit{CMA}$ &  0.076^{**} &       -0.008 &        0.053 &        0.010 & \text{+} \\
&      (2.060) &       (-0.200) &      (1.215) &      (0.250) \\
$\textit{UMD}$ &       0.152 &  0.079^{***} &    0.054^{*} &       0.034 \\
&     (1.375) &      (2.627) &      (1.796) &     (1.044) \\
$F_{\textit{EPU}}$ &  -0.064^{*} &  -0.098^{**} &       -0.018 &       -0.020 & \text{+} \\
&    (-1.732) &      (-2.480) &     (-0.637) &    (-0.588) \\
$F_{\textit{ENT\_MODEL}}$ &      -0.023 &        0.001 &        0.004 &       0.006 \\
&    (-0.842) &     (-0.095) &      (0.119) &    (-0.168) \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{5}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular} 



==> tables/FM-Same-part2.txt <==

\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} c }
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
 & \multicolumn{4}{c}{\text{Base Assets the Same as Test Assets: Size -}} \\ 
\cline{2-5} 
\\[-1.8ex] & \multicolumn{1}{c}{$\text{Momentum}$} & \multicolumn{1}{c}{$\text{Book/Market}$} & \multicolumn{1}{c}{$\text{Investment}$} & \multicolumn{1}{c}{$\text{Profitability}$} & \multicolumn{1}{c}{$\text{Mkt-RF}$} \\ 
\\[-1.8ex] & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ 
\hline \\[-1.8ex] 


$\textit{MKT}$ &       0.542 &   0.716^{**} &   0.677^{**} &  0.675^{**} &  \\
&     (1.639) &      (2.202) &      (2.089) &     (2.073) \\
$\textit{SMB}$ &       0.237 &        0.151 &       -0.018 &       0.166 & \text{--} \\
&     (1.328) &      (0.901) &       (-0.100) &     (0.988) \\
$\textit{HML}$ &  1.178^{**} &        0.114 &  1.211^{***} &       0.193 & \text{--} \\
&      (2.170) &      (0.556) &        (3.000) &     (0.719) \\
$\textit{RMW}$ &      -0.452 &        0.356 &       -0.137 &  0.306^{**} & \text{+} \\
&    (-1.384) &      (1.437) &      (-0.490) &     (2.097) \\
$\textit{CMA}$ &  0.812^{**} &       -0.064 &        0.159 &       0.102 & \text{+} \\
&      (2.060) &       (-0.200) &      (1.215) &      (0.250) \\
$\textit{UMD}$ &       0.378 &  3.098^{***} &    2.462^{*} &        1.380 \\
&     (1.375) &      (2.627) &      (1.796) &     (1.044) \\
$F_{\textit{EPU}}$ &  -1.245^{*} &  -1.399^{**} &       -0.409 &       -0.330  & \text{+} \\
&    (-1.732) &      (-2.480) &     (-0.637) &    (-0.588) \\
$F_{\textit{ENT\_MODEL}}$ &      -0.001 &          0.000 &          0.000 &         0.000 \\
& (-0.842) & (-0.095) & (0.119) & (-0.168) \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{5}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular} 



==> tables/FM-Same-std-incSEN.txt <==

\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} c }
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
 & \multicolumn{4}{c}{\text{Base Assets the Same as Test Assets: Size -}} \\ 
\cline{2-5} 
\\[-1.8ex] & \multicolumn{1}{c}{$\text{Momentum}$} & \multicolumn{1}{c}{$\text{Book/Market}$} & \multicolumn{1}{c}{$\text{Investment}$} & \multicolumn{1}{c}{$\text{Profitability}$} & \multicolumn{1}{c}{$\text{Mkt-RF}$} \\ 
\\[-1.8ex] & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ 
\hline \\[-1.8ex] 



$\textit{MKT}$		&   0.044^{*} &   0.069^{**} &    0.060^{**} &  0.066^{**} &	 \\
		&     (1.653) &      (2.172) &       (2.036) &     (1.985) &	 \\
$\textit{SMB}$		&       0.106 &        0.063 &         0.001 &       0.083 & \text{--}	 \\
		&     (1.441) &      (0.840) &       (0.009) &     (1.102) &	 \\
$\textit{HML}$		&        0.07 &        0.026 &   0.150^{***} &       0.023 & \text{--}	 \\
		&     (1.354) &      (0.316) &       (3.051) &     (0.523) &	 \\
$\textit{RMW}$		&      -0.047 &        0.066 &        -0.032 &  0.124^{**} & \text{+}	 \\
		&    (-0.697) &      (1.395) &      (-0.589) &     (1.989) &	 \\
$\textit{CMA}$		&   0.070^{*} &        0.011 &         0.061 &       0.025 & \text{+}	 \\
		&     (1.942) &      (0.293) &       (1.411) &     (0.609) &	 \\
$\textit{UMD}$		&       0.140 &    0.053^{*} &    0.065^{**} &       0.026 &	 \\
		&     (1.264) &      (1.699) &       (2.422) &     (0.758) &	 \\
$F_{\textit{EPU}}$	&  -0.062^{*} &   -0.066^{*} &        -0.005 &      -0.001 & \text{+}	 \\
		&    (-1.704) &     (-1.801) &      (-0.224) &    (-0.021) &	 \\
$F_{\textit{SEN}}$	& 0.080^{***} &  0.120^{***} &         0.029 &   0.056^{*} &	 \\
		&     (2.986) &      (3.559) &       (1.039) &     (1.846) &	 \\
$F_{\textit{ENT}}$	&      -0.048 &  -0.065^{**} &  -0.101^{***} &  -0.070^{*} & \text{--}	 \\
		&    (-1.402) &     (-2.239) &      (-2.762) &    (-1.924) &	 \\

\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{5}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular} 



==> tables/FM-Same.txt <==

\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} c }
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
 & \multicolumn{4}{c}{\text{Base Assets the Same as Test Assets: Size -}} \\ 
\cline{2-5} 
\\[-1.8ex] & \multicolumn{1}{c}{$\text{Momentum}$} & \multicolumn{1}{c}{$\text{Book/Market}$} & \multicolumn{1}{c}{$\text{Investment}$} & \multicolumn{1}{c}{$\text{Profitability}$} & \multicolumn{1}{c}{$\text{Mkt-RF}$} \\ 
\\[-1.8ex] & \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} \\ 
\hline \\[-1.8ex] 





$\textit{MKT}$&         0.555^{*} &       0.712^{**} &          0.654^{**} &         0.648^{**}                &  \\
&               (1.681) &        (2.189) &          (2.022) &         (1.997)              \\
$\textit{SMB}$&            0.244 &          0.152 &            0.019  &          0.175               & \text{--} \\
&               (1.371)  &      (0.907) &          (0.108)   &       (1.051)              \\
$\textit{HML}$&            0.967^{*} &        0.122 &            1.121^{***} &        0.247               & \text{--}  \\
&               (1.754) &      (0.601) &          (2.878)  &        (0.905)              \\
$\textit{RMW}$&            -0.347 &        0.305 &            -0.092  &         0.285^{*}              & \text{+}  \\
&              (-1.050) &       (1.283) &          (-0.337) &        (1.953)              \\
$\textit{CMA}$&            0.827^{**} &        -0.055 &            0.191 &            0.181               & \text{+} \\
&               (2.142) &      (-0.166) &         (1.498) &         (0.438)              \\
$\textit{UMD}$&            0.369  &        3.274^{***} &         2.918^{**} &         1.214               & \\
&               (1.342) &       (2.896) &          (2.346) &         (0.928)              \\
$F_{\textit{EPU}}$&         -1.255^{*} &       -1.298^{**} &        -0.210 &           -0.233            & \text{+} \\
&              (-1.746) &      (-2.342)  &        (-0.326) &         (-0.432)             \\
$F_{\textit{ENT}}$&          -0.002^{*} &        -0.002^{**} &         -0.002^{***} &       -0.002^{**}         & \text{--} \\
&               (-1.757) &      (-2.398) &          (-2.669) &        (-2.175)             \\





\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{5}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular} 



==> tables/IS-std_coeff.csv <==
﻿avr_entropy,-2.821,,-2.6069,-2.7276,,-2.6944
﻿Three_Component_Index,,3.8409,3.4361,,1.2386,0.9368
SEN,0.3986,2.5178,1.7441,3.2743,4.411,3.4843
VIX2,3.8562,2.2173,2.6993,1.6132,0.7117,1.376
DGS10,-1.2035,-1.5499,-0.5571,-0.4798,-1.3041,-0.281
DGS10-2,-4.2691,-4.7625,-3.6817,-1.7221,-2.839,-1.647
DY,16.1644,16.1529,16.8942,16.6794,16.4619,16.9061
CAY,-6.4447,-4.3167,-5.8031,-3.9631,-2.2834,-3.9503
CAPE,-3.402,-2.5165,-3.6068,-2.4617,-1.6386,-2.6012
Mkt-RF_lag_1,3.1677,3.1645,3.098,2.3961,2.4149,2.4411
Mkt-RF_lag_12,9.2478,8.9389,9.0458,8.242,8.0633,8.2199
Mkt-RF_60,-4.7732,-4.3648,-3.4605,-4.3814,-5.6623,-3.9108
SMB_60,-14.645,-15.0861,-14.0771,-12.9702,-14.3214,-12.8975
HML_60,-7.1005,-5.9803,-5.7949,-5.9272,-5.9859,-5.6504
RMW_60,4.5741,4.1009,4.7792,6.3821,5.5792,6.3964
CMA_60,19.4735,19.5975,18.5369,14.5664,15.9939,14.5619
Mom_60,-0.6061,0.1391,-0.0927,0.112,0.3465,0.217

==> tables/IS-std_coeff_part12.csv <==
﻿part1,-1.4333,,-1.8776,
part2,,-1.3927,,-0.9265
Three_Component_Index,3.7914,3.6025,0.8876,0.9264
SFSentiment,2.2449,2.4069,3.9157,4.0511
VIX2,2.5547,1.9281,1.0793,0.6100
DGS10,-1.1263,-1.5478,-0.5847,-1.3334
DGS10-2,-4.1818,-4.9890,-1.9627,-3.1400
DY,16.7099,15.6940,17.9189,16.4885
CAY,-4.8727,-4.4691,-2.4163,-1.8268
CAPE,-3.0824,-2.3261,-2.5540,-1.4066
Mkt-RF_lag_1,3.2164,3.0107,2.3367,2.2380
Mkt-RF_lag_12,9.0339,8.8438,8.0303,7.8865
Mkt-RF_60,-4.0731,-4.1898,-3.6124,-3.8442
SMB_60,-14.7793,-14.8453,-14.4272,-14.4168
HML_60,-5.5310,-6.6878,-4.8654,-5.6914
RMW_60,4.0750,4.7033,5.8522,6.2786
CMA_60,18.9685,19.9326,14.8844,15.6254
Mom_60,-0.1319,0.4707,-0.0112,0.6768

==> tables/IS-std_coeff_robust.csv <==
avr_entropy,-2.266,-2.530,,,-2.306,-2.413
Three_Component_Index,,,4.839,3.674,4.686,3.531
SFSentiment,,,2.091,2.319,1.319,1.821
VIX2,,5.640,,4.676,,4.676
BEX,,-4.719,,-5.042,,-4.255
JLN,,0.743,,0.064,,-0.214
PCI,,0.499,,0.139,,-0.515
DGS10,-1.774,-1.654,-1.369,-2.137,-0.453,-1.127
DGS10-2,-3.887,-4.924,-4.345,-5.469,-3.303,-4.394
DY,17.782,18.233,17.345,18.091,18.247,18.575
CAY,-5.220,-5.724,-3.852,-3.836,-5.071,-5.374
CAPE,-3.860,-3.562,-3.028,-2.380,-4.098,-3.074
Mkt-RF_lag_1,2.439,2.843,2.864,2.793,2.743,2.731
Mkt-RF_lag_12,9.642,8.063,9.268,7.474,9.431,7.815
Mkt-RF_60,-4.996,-4.770,-3.796,-4.635,-2.877,-3.752
SMB_60,-15.281,-14.480,-15.089,-14.673,-14.196,-13.945
HML_60,-7.550,-8.044,-5.635,-6.907,-5.399,-6.446
RMW_60,5.215,4.078,4.545,3.510,5.238,4.146
CMA_60,18.583,20.536,18.968,20.061,17.901,18.881
Mom_60,1.252,-0.364,1.216,0.300,1.234,0.004

==> tables/IS-std_part12.txt <==
\resizebox{0.7 \columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6}} \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 

& \multicolumn{4}{c}{\text{12-Month Ahead Cumulative Return}} \\ 

\cline{2-5} \\[-1.8ex] 

& \multicolumn{2}{c|}{Full sample} & \multicolumn{2}{c}{Pre-COVID} \\ 

& \multicolumn{1}{c}{(1)} & \multicolumn{1}{c|}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} \\ 

\hline \\[-1.8ex]



$\textit{ENT{\_}NEWS}$  &         -1.433 &                &         -1.878 &                \\
             &       (-1.136) &                &       (-1.346) &                \\
$\textit{ENT{\_}MODEL}$ &                &         -1.393 &                &         -0.926 \\
             &                &       (-1.296) &                &       (-0.720) \\
$\textit{EPU}$          &    3.791^{***} &    3.602^{***} &          0.888 &          0.926 \\
             &        (3.181) &        (2.895) &        (0.919) &        (0.880) \\
$\textit{SEN}$          &          2.245 &          2.407 &     3.916^{**} &     4.051^{**} \\
             &        (1.249) &        (1.483) &        (2.146) &        (2.321) \\
$\textit{VIX2}$         &     2.555^{**} &          1.928 &          1.079 &          0.610 \\
             &        (1.998) &        (1.464) &        (0.876) &        (0.482) \\
$\textit{DGS10}$        &         -1.126 &         -1.548 &         -0.585 &         -1.333 \\
             &       (-0.851) &       (-1.102) &       (-0.524) &       (-1.094) \\
$\textit{DGS10-2}$      &   -4.182^{***} &   -4.989^{***} &         -1.963 &     -3.140^{*} \\
             &       (-2.698) &       (-3.399) &       (-1.177) &       (-1.933) \\
$\textit{DY}$           &    16.71^{***} &   15.694^{***} &   17.919^{***} &   16.488^{***} \\
             &        (9.113) &        (8.035) &       (10.329) &        (8.617) \\
$\textit{CAY}$          &    -4.873^{**} &    -4.469^{**} &         -2.416 &         -1.827 \\
             &       (-2.389) &       (-2.121) &       (-1.185) &       (-0.785) \\
$\textit{1/CAPE}$       &         -3.082 &         -2.326 &         -2.554 &         -1.407 \\
             &       (-1.406) &       (-1.028) &       (-1.166) &       (-0.585) \\
$\textit{Return1}$      &    3.216^{***} &    3.011^{***} &    2.337^{***} &    2.238^{***} \\
             &        (5.709) &        (5.200) &        (3.770) &        (3.709) \\
$\textit{Return12}$     &    9.034^{***} &    8.844^{***} &    8.030^{***} &    7.886^{***} \\
             &        (6.258) &        (6.260) &        (6.066) &        (5.996) \\
$\textit{Return60}$     &         -4.073 &         -4.190 &         -3.612 &         -3.844 \\
             &       (-1.463) &       (-1.436) &       (-1.296) &       (-1.306) \\
$\textit{SMB60}$        &  -14.779^{***} &  -14.845^{***} &  -14.427^{***} &  -14.417^{***} \\
             &       (-5.512) &       (-5.769) &       (-5.559) &       (-5.379) \\
$\textit{HML60}$        &     -5.531^{*} &    -6.688^{**} &     -4.865^{*} &    -5.691^{**} \\
             &       (-1.892) &       (-2.324) &       (-1.730) &       (-2.052) \\
$\textit{RMW60}$        &      4.075^{*} &     4.703^{**} &     5.852^{**} &     6.279^{**} \\
             &        (1.788) &        (2.027) &        (2.371) &        (2.417) \\
$\textit{CMA60}$        &   18.968^{***} &   19.933^{***} &   14.884^{***} &   15.625^{***} \\
             &        (5.271) &        (5.878) &        (4.055) &        (4.488) \\
$\textit{UMD60}$        &         -0.132 &          0.471 &         -0.011 &          0.677 \\
             &       (-0.086) &        (0.286) &       (-0.007) &        (0.367) \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{4}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
} 



==> tables/IS-std_robust.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6}} \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 

& \multicolumn{6}{c}{\text{12-Month Ahead Cumulative Return}} \\ 

\cline{2-7} \\[-1.8ex] 


& \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ 

\hline \\[-1.8ex]



$\textit{ENT}$  &    -2.266^{**} &  -2.530^{***} &                &                &    -2.306^{**} &   -2.413^{***} \\
     &       (-2.545) &      (-3.040) &                &                &       (-2.522) &       (-2.709) \\
$\textit{EPU}$  &                &               &    4.839^{***} &     3.674^{**} &    4.686^{***} &     3.531^{**} \\
     &                &               &        (3.928) &        (2.502) &        (3.924) &        (2.385) \\
$\textit{SEN}$  &                &               &          2.091 &          2.319 &          1.319 &          1.821 \\
     &                &               &        (1.212) &        (1.465) &        (0.768) &        (1.158) \\
$\textit{VIX2}$ &                &   5.640^{***} &                &     4.676^{**} &                &     4.676^{**} \\
     &                &       (2.689) &                &        (2.444) &                &        (2.338) \\
$\textit{BEX}$  &                &    -4.719^{*} &                &    -5.042^{**} &                &     -4.255^{*} \\
     &                &      (-1.785) &                &       (-1.992) &                &       (-1.666) \\
$\textit{JLN}$  &                &         0.743 &                &          0.064 &                &         -0.214 \\
     &                &       (0.562) &                &        (0.040) &                &       (-0.136) \\
$\textit{PCI}$  &                &         0.499 &                &          0.139 &                &         -0.515 \\
     &                &       (0.356) &                &        (0.103) &                &       (-0.364) \\
$\textit{DGS10}$&         -1.774 &        -1.654 &         -1.369 &         -2.137 &         -0.453 &         -1.127 \\
     &       (-1.127) &      (-1.183) &       (-0.957) &       (-1.463) &       (-0.338) &       (-0.841) \\
$\textit{DGS10-2}$&   -3.887^{***} &  -4.924^{***} &   -4.345^{***} &   -5.469^{***} &    -3.303^{**} &   -4.394^{***} \\
     &       (-2.708) &      (-3.885) &       (-3.063) &       (-4.082) &       (-2.424) &       (-3.485) \\
$\textit{DY}$   &   17.782^{***} &  18.233^{***} &   17.345^{***} &   18.091^{***} &   18.247^{***} &   18.575^{***} \\
     &        (9.627) &       (8.035) &        (9.523) &        (7.983) &       (10.757) &        (8.375) \\
$\textit{CAY}$  &    -5.220^{**} &  -5.724^{***} &     -3.852^{*} &     -3.836^{*} &    -5.071^{**} &   -5.374^{***} \\
     &       (-2.443) &      (-2.903) &       (-1.768) &       (-1.787) &       (-2.548) &       (-2.820) \\
$\textit{1/CAPE}$&     -3.860^{*} &        -3.562 &         -3.028 &         -2.380 &    -4.098^{**} &         -3.074 \\
     &       (-1.791) &      (-1.539) &       (-1.326) &       (-0.978) &       (-1.978) &       (-1.379) \\
$\textit{Return1}$&    2.439^{***} &   2.843^{***} &    2.864^{***} &    2.793^{***} &    2.743^{***} &    2.731^{***} \\
     &        (3.985) &       (4.631) &        (5.062) &        (4.629) &        (4.717) &        (4.491) \\
$\textit{Return12}$&    9.642^{***} &   8.063^{***} &    9.268^{***} &    7.474^{***} &    9.431^{***} &    7.815^{***} \\
     &        (6.870) &       (4.808) &        (6.323) &        (4.311) &        (6.545) &        (4.565) \\
$\textit{Return60}$&         -4.996 &    -4.770^{*} &         -3.796 &     -4.635^{*} &         -2.877 &         -3.752 \\
     &       (-1.630) &      (-1.701) &       (-1.332) &       (-1.705) &       (-1.002) &       (-1.372) \\
$\textit{SMB60}$&  -15.281^{***} & -14.480^{***} &  -15.089^{***} &  -14.673^{***} &  -14.196^{***} &  -13.945^{***} \\
     &       (-5.387) &      (-5.440) &       (-5.619) &       (-5.610) &       (-5.172) &       (-5.239) \\
$\textit{HML60}$&   -7.550^{***} &  -8.044^{***} &    -5.635^{**} &    -6.907^{**} &    -5.399^{**} &    -6.446^{**} \\
     &       (-2.993) &      (-3.104) &       (-2.068) &       (-2.345) &       (-2.028) &       (-2.138) \\
$\textit{RMW60}$&     5.215^{**} &     4.078^{*} &     4.545^{**} &          3.510 &     5.238^{**} &      4.146^{*} \\
     &        (2.309) &       (1.834) &        (2.048) &        (1.621) &        (2.402) &        (1.954) \\
$\textit{CMA60}$&   18.583^{***} &  20.536^{***} &   18.968^{***} &   20.061^{***} &   17.901^{***} &   18.881^{***} \\
     &        (4.780) &       (5.341) &        (5.506) &        (5.626) &        (4.980) &        (4.910) \\
$\textit{UMD60}$&          1.252 &        -0.364 &          1.216 &          0.300 &          1.234 &          0.004 \\
     &        (0.856) &      (-0.209) &        (0.821) &        (0.185) &        (0.853) &        (0.002) \\
Adj. $R^{2}$ & 0.648 & 0.671 & 0.657 & 0.667 & 0.666 & 0.677 \\



\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{6}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
} 



==> tables/IS.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 

& \multicolumn{6}{c}{\text{12-Month Ahead Cumulative Return}} \\ 

\cline{2-7} \\[-1.8ex] 

& \multicolumn{3}{c|}{Full sample} & \multicolumn{3}{c}{Pre-COVID} \\ 

& \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c|}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ 

\hline \\[-1.8ex]


$\textit{ENT}$  &  -45.500^{***} &                &   -42.046^{***} &  -44.496^{***} &               &  -43.954^{***} \\
     &       (-3.358) &                &        (-3.055) &       (-2.999) &               &       (-2.973) \\
$\textit{EPU}$  &                &    0.085^{***} &     0.076^{***} &                &         0.028 &          0.021 \\
     &                &        (3.185) &         (2.889) &                &       (0.946) &        (0.750) \\
$\textit{SEN}$  &          2.014 &         12.723 &           8.813 &     16.672^{*} &   22.459^{**} &     17.741^{*} \\
     &        (0.231) &        (1.479) &         (1.032) &        (1.782) &       (2.365) &        (1.868) \\
$\textit{VIX2}$ &    0.008^{***} &      0.005^{*} &      0.006^{**} &          0.003 &         0.002 &          0.003 \\
     &        (2.703) &        (1.696) &         (2.011) &        (1.246) &       (0.529) &        (1.051) \\
$\textit{DGS10}$&         -0.849 &         -1.094 &          -0.393 &         -0.342 &        -0.930 &         -0.200 \\
     &       (-0.927) &       (-1.101) &        (-0.423) &       (-0.406) &      (-0.984) &       (-0.236) \\
$\textit{DGS10-2}$&   -4.985^{***} &   -5.561^{***} &    -4.299^{***} &         -1.974 &    -3.254^{*} &         -1.888 \\
     &       (-3.139) &       (-3.299) &        (-2.709) &       (-1.194) &      (-1.883) &       (-1.131) \\
$\textit{DY}$   &   42.260^{***} &   42.230^{***} &    44.168^{***} &   44.009^{***} &  43.435^{***} &   44.607^{***} \\
     &        (8.529) &        (8.288) &         (8.984) &       (10.353) &       (9.268) &        (9.981) \\
$\textit{CAY}$  & -356.060^{***} &  -238.489^{**} &  -320.611^{***} &       -210.802 &      -121.457 &       -210.124 \\
     &       (-3.319) &       (-1.994) &        (-2.936) &       (-1.486) &      (-0.780) &       (-1.473) \\
$\textit{1/CAPE}$&        -20.118 &        -14.882 &     -21.329^{*} &        -14.705 &        -9.788 &        -15.539 \\
     &       (-1.625) &       (-1.095) &        (-1.734) &       (-1.194) &      (-0.703) &       (-1.244) \\
$\textit{Return1}$&    0.690^{***} &    0.689^{***} &     0.675^{***} &    0.511^{***} &   0.515^{***} &    0.521^{***} \\
     &        (5.700) &        (5.633) &         (5.507) &        (3.721) &       (3.735) &        (3.756) \\
$\textit{Return12}$&    0.545^{***} &    0.527^{***} &     0.533^{***} &    0.484^{***} &   0.474^{***} &    0.483^{***} \\
     &        (6.554) &        (6.220) &         (6.436) &        (6.181) &       (6.007) &        (6.149) \\
$\textit{Return60}$&     -0.131^{*} &         -0.120 &          -0.095 &         -0.084 &        -0.108 &         -0.075 \\
     &       (-1.691) &       (-1.552) &        (-1.214) &       (-1.107) &      (-1.421) &       (-0.989) \\
$\textit{SMB60}$&   -0.578^{***} &   -0.595^{***} &    -0.555^{***} &   -0.517^{***} &  -0.571^{***} &   -0.514^{***} \\
     &       (-5.406) &       (-5.738) &        (-5.267) &       (-5.090) &      (-5.646) &       (-5.084) \\
$\textit{HML60}$&   -0.253^{***} &    -0.213^{**} &     -0.206^{**} &    -0.212^{**} &   -0.214^{**} &    -0.202^{**} \\
     &       (-2.688) &       (-2.216) &        (-2.229) &       (-2.090) &      (-2.088) &       (-2.001) \\
$\textit{RMW60}$&     0.283^{**} &      0.254^{*} &      0.296^{**} &    0.401^{***} &    0.351^{**} &    0.402^{***} \\
     &        (2.014) &        (1.841) &         (2.172) &        (2.849) &       (2.398) &        (2.873) \\
$\textit{CMA60}$&    0.848^{***} &    0.854^{***} &     0.808^{***} &    0.645^{***} &   0.708^{***} &    0.645^{***} \\
     &        (5.472) &        (5.848) &         (5.329) &        (4.040) &       (4.480) &        (4.027) \\
$\textit{UMD60}$&         -0.017 &          0.004 &          -0.003 &          0.003 &         0.010 &          0.006 \\
     &       (-0.388) &        (0.090) &        (-0.061) &        (0.074) &       (0.218) &        (0.144) \\



\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{6}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}

==> tables/IS_coeff.csv <==
﻿avr_entropy,-45.4998,,-42.0464,-44.496,,-43.9542
﻿Three_Component_Index,,0.0854,0.0764,,0.0275,0.0208
SEN,2.0142,12.7226,8.8131,16.6716,22.4594,17.7408
VIX2,0.008,0.0046,0.0056,0.0034,0.0015,0.0029
DGS10,-0.8494,-1.0939,-0.3932,-0.342,-0.9295,-0.2003
DGS10-2,-4.9849,-5.5611,-4.299,-1.9738,-3.2539,-1.8877
DY,42.2599,42.2297,44.1678,44.009,43.4351,44.607
CAY,-356.0602,-238.489,-320.6106,-210.8016,-121.4574,-210.1244
CAPE,-20.1184,-14.8818,-21.3291,-14.7052,-9.7885,-15.5391
Mkt-RF_lag_1,0.6899,0.6892,0.6747,0.5113,0.5153,0.5209
Mkt-RF_lag_12,0.5448,0.5266,0.5329,0.4842,0.4737,0.4829
Mkt-RF_60,-0.1309,-0.1197,-0.0949,-0.0838,-0.1083,-0.0748
SMB_60,-0.5777,-0.5951,-0.5553,-0.5174,-0.5713,-0.5145
HML_60,-0.2529,-0.213,-0.2064,-0.212,-0.2141,-0.2021
RMW_60,0.2832,0.2539,0.2959,0.4014,0.3509,0.4023
CMA_60,0.8483,0.8537,0.8075,0.6449,0.7081,0.6447
Mom_60,-0.017,0.0039,-0.0026,0.0032,0.0099,0.0062

==> tables/IS_coeff_part12.csv <==
﻿part1,-17.9839,,-22.6763,
part2,,-34.387,,-22.5419
Three_Component_Index,0.0843,0.0801,0.0252,0.0263
SFSentiment,11.3436,12.1622,20.8839,21.6056
VIX2,0.0053,0.004,0.0023,0.0013
DGS10,-0.7949,-1.0924,-0.4518,-1.0304
DGS10-2,-4.883,-5.8255,-2.2313,-3.5698
DY,43.6861,41.03,45.5604,41.9234
CAY,-269.2074,-246.9143,-164.3708,-124.2713
CAPE,-18.2285,-13.7555,-14.5443,-8.0101
Mkt-RF_lag_1,0.7005,0.6557,0.5279,0.5056
Mkt-RF_lag_12,0.5322,0.521,0.4804,0.4718
Mkt-RF_60,-0.1117,-0.1149,-0.0966,-0.1028
SMB_60,-0.583,-0.5856,-0.5569,-0.5565
HML_60,-0.197,-0.2382,-0.1944,-0.2274
RMW_60,0.2523,0.2912,0.3513,0.3769
CMA_60,0.8263,0.8683,0.6749,0.7085
Mom_60,-0.0037,0.0132,-0.0003,0.0181

==> tables/IS_coeff_robust.csv <==
avr_entropy,-36.552,-40.813,,,-37.192,-38.915
Three_Component_Index,,,0.108,0.082,0.104,0.079
SFSentiment,,,10.568,11.717,6.664,9.203
VIX2,,0.012,,0.010,,0.010
BEX,,-21.616,,-23.097,,-19.489
JLN,,6.054,,0.522,,-1.743
PCI,,0.013,,0.004,,-0.013
DGS10,-1.252,-1.167,-0.966,-1.508,-0.320,-0.795
DGS10-2,-4.539,-5.750,-5.074,-6.386,-3.857,-5.130
DY,46.488,47.668,45.346,47.297,47.704,48.561
CAY,-288.415,-316.228,-212.816,-211.925,-280.154,-296.933
CAPE,-22.825,-21.066,-17.908,-14.074,-24.236,-18.181
Mkt-RF_lag_1,0.531,0.619,0.624,0.608,0.597,0.595
Mkt-RF_lag_12,0.568,0.475,0.546,0.440,0.556,0.460
Mkt-RF_60,-0.137,-0.131,-0.104,-0.127,-0.079,-0.103
SMB_60,-0.603,-0.571,-0.595,-0.579,-0.560,-0.550
HML_60,-0.269,-0.287,-0.201,-0.246,-0.192,-0.230
RMW_60,0.323,0.253,0.281,0.217,0.324,0.257
CMA_60,0.810,0.895,0.826,0.874,0.780,0.823
Mom_60,0.035,-0.010,0.034,0.008,0.035,0.000

==> tables/IS_part12.txt <==
\resizebox{0.7\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6}} \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 

& \multicolumn{4}{c}{\text{12-Month Ahead Cumulative Return}} \\ 

\cline{2-5} \\[-1.8ex] 

& \multicolumn{2}{c|}{Full sample} & \multicolumn{2}{c}{Pre-COVID} \\ 

& \multicolumn{1}{c}{(1)} & \multicolumn{1}{c|}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} \\ 

\hline \\[-1.8ex]



$\textit{ENT{\_}NEWS}$&        -17.984 &                &       -22.676 &               \\
     &       (-1.136) &                &      (-1.346) &               \\
$\textit{ENT{\_}MODEL}$&                &        -34.387 &               &       -22.542 \\
     &                &       (-1.296) &               &      (-0.720) \\
$\textit{EPU}$  &    0.084^{***} &    0.080^{***} &         0.025 &         0.026 \\
     &        (3.181) &        (2.895) &       (0.919) &       (0.880) \\
$\textit{SEN}$  &         11.344 &         12.162 &   20.884^{**} &   21.606^{**} \\
     &        (1.249) &        (1.483) &       (2.146) &       (2.321) \\
$\textit{VIX2}$ &     0.005^{**} &          0.004 &         0.002 &         0.001 \\
     &        (1.998) &        (1.464) &       (0.876) &       (0.482) \\
$\textit{DGS10}$&         -0.795 &         -1.092 &        -0.452 &        -1.030 \\
     &       (-0.851) &       (-1.102) &      (-0.524) &      (-1.094) \\
$\textit{DGS10-2}$&   -4.883^{***} &   -5.826^{***} &        -2.231 &    -3.570^{*} \\
     &       (-2.698) &       (-3.399) &      (-1.177) &      (-1.933) \\
$\textit{DY}$   &   43.686^{***} &   41.030^{***} &  45.560^{***} &  41.923^{***} \\
     &        (9.113) &        (8.035) &      (10.329) &       (8.617) \\
$\textit{CAY}$  &  -269.207^{**} &  -246.914^{**} &      -164.371 &      -124.271 \\
     &       (-2.389) &       (-2.121) &      (-1.185) &      (-0.785) \\
$\textit{1/CAPE}$&        -18.228 &        -13.756 &       -14.544 &        -8.010 \\
     &       (-1.406) &       (-1.028) &      (-1.166) &      (-0.585) \\
$\textit{Return1}$&    0.700^{***} &    0.656^{***} &   0.528^{***} &   0.506^{***} \\
     &        (5.709) &        (5.200) &       (3.770) &       (3.709) \\
$\textit{Return12}$&    0.532^{***} &    0.521^{***} &   0.480^{***} &   0.472^{***} \\
     &        (6.258) &        (6.260) &       (6.066) &       (5.996) \\
$\textit{Return60}$&         -0.112 &         -0.115 &        -0.097 &        -0.103 \\
     &       (-1.463) &       (-1.436) &      (-1.296) &      (-1.306) \\
$\textit{SMB60}$&   -0.583^{***} &   -0.586^{***} &  -0.557^{***} &  -0.556^{***} \\
     &       (-5.512) &       (-5.769) &      (-5.559) &      (-5.379) \\
$\textit{HML60}$&     -0.197^{*} &    -0.238^{**} &    -0.194^{*} &   -0.227^{**} \\
     &       (-1.892) &       (-2.324) &      (-1.730) &      (-2.052) \\
$\textit{RMW60}$&      0.252^{*} &     0.291^{**} &    0.351^{**} &    0.377^{**} \\
     &        (1.788) &        (2.027) &       (2.371) &       (2.417) \\
$\textit{CMA60}$&    0.826^{***} &    0.868^{***} &   0.675^{***} &   0.708^{***} \\
     &        (5.271) &        (5.878) &       (4.055) &       (4.488) \\
$\textit{UMD60}$&         -0.004 &          0.013 &        -0.000 &         0.018 \\
     &       (-0.086) &        (0.286) &      (-0.007) &       (0.367) \\

\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{4}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
} 


==> tables/IS_robust.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 

& \multicolumn{6}{c}{\text{12-Month Ahead Cumulative Return}} \\ 

\cline{2-7} \\[-1.8ex] 


& \multicolumn{1}{c}{(1)} & \multicolumn{1}{c}{(2)} & \multicolumn{1}{c}{(3)} & \multicolumn{1}{c}{(4)} & \multicolumn{1}{c}{(5)} & \multicolumn{1}{c}{(6)}\\ 

\hline \\[-1.8ex]




$\textit{ENT}$  &   -36.552^{**} &   -40.813^{***} &               &               &   -37.192^{**} &   -38.915^{***} \\
     &       (-2.545) &        (-3.040) &               &               &       (-2.522) &        (-2.709) \\
$\textit{EPU}$  &                &                 &   0.108^{***} &    0.082^{**} &    0.104^{***} &      0.079^{**} \\
     &                &                 &       (3.928) &       (2.502) &        (3.924) &         (2.385) \\
$\textit{SEN}$  &                &                 &        10.568 &        11.717 &          6.664 &           9.203 \\
     &                &                 &       (1.212) &       (1.465) &        (0.768) &         (1.158) \\
$\textit{VIX2}$ &                &     0.012^{***} &               &    0.010^{**} &                &      0.010^{**} \\
     &                &         (2.689) &               &       (2.444) &                &         (2.338) \\
$\textit{BEX}$  &                &     -21.616^{*} &               &  -23.097^{**} &                &     -19.489^{*} \\
     &                &        (-1.785) &               &      (-1.992) &                &        (-1.666) \\
$\textit{JLN}$  &                &           6.054 &               &         0.522 &                &          -1.743 \\
     &                &         (0.562) &               &       (0.040) &                &        (-0.136) \\
$\textit{PCI}$  &                &           0.013 &               &         0.004 &                &          -0.013 \\
     &                &         (0.356) &               &       (0.103) &                &        (-0.364) \\
$\textit{DGS10}$&         -1.252 &          -1.167 &        -0.966 &        -1.508 &         -0.320 &          -0.795 \\
     &       (-1.127) &        (-1.183) &      (-0.957) &      (-1.463) &       (-0.338) &        (-0.841) \\
$\textit{DGS10-2}$&   -4.539^{***} &    -5.750^{***} &  -5.074^{***} &  -6.386^{***} &    -3.857^{**} &    -5.130^{***} \\
     &       (-2.708) &        (-3.885) &      (-3.063) &      (-4.082) &       (-2.424) &        (-3.485) \\
$\textit{DY}$   &   46.488^{***} &    47.668^{***} &  45.346^{***} &  47.297^{***} &   47.704^{***} &    48.561^{***} \\
     &        (9.627) &         (8.035) &       (9.523) &       (7.983) &       (10.757) &         (8.375) \\
$\textit{CAY}$  &  -288.415^{**} &  -316.228^{***} &  -212.816^{*} &  -211.925^{*} &  -280.154^{**} &  -296.933^{***} \\
     &       (-2.443) &        (-2.903) &      (-1.768) &      (-1.787) &       (-2.548) &        (-2.820) \\
$\textit{1/CAPE}$&    -22.825^{*} &         -21.066 &       -17.908 &       -14.074 &   -24.236^{**} &         -18.181 \\
     &       (-1.791) &        (-1.539) &      (-1.326) &      (-0.978) &       (-1.978) &        (-1.379) \\
$\textit{Return1}$&    0.531^{***} &     0.619^{***} &   0.624^{***} &   0.608^{***} &    0.597^{***} &     0.595^{***} \\
     &        (3.985) &         (4.631) &       (5.062) &       (4.629) &        (4.717) &         (4.491) \\
$\textit{Return12}$&    0.568^{***} &     0.475^{***} &   0.546^{***} &   0.440^{***} &    0.556^{***} &     0.460^{***} \\
     &        (6.870) &         (4.808) &       (6.323) &       (4.311) &        (6.545) &         (4.565) \\
$\textit{Return60}$&         -0.137 &      -0.131^{*} &        -0.104 &    -0.127^{*} &         -0.079 &          -0.103 \\
     &       (-1.630) &        (-1.701) &      (-1.332) &      (-1.705) &       (-1.002) &        (-1.372) \\
$\textit{SMB60}$&   -0.603^{***} &    -0.571^{***} &  -0.595^{***} &  -0.579^{***} &   -0.560^{***} &    -0.550^{***} \\
     &       (-5.387) &        (-5.440) &      (-5.619) &      (-5.610) &       (-5.172) &        (-5.239) \\
$\textit{HML60}$&   -0.269^{***} &    -0.287^{***} &   -0.201^{**} &   -0.246^{**} &    -0.192^{**} &     -0.230^{**} \\
     &       (-2.993) &        (-3.104) &      (-2.068) &      (-2.345) &       (-2.028) &        (-2.138) \\
$\textit{RMW60}$&     0.323^{**} &       0.253^{*} &    0.281^{**} &         0.217 &     0.324^{**} &       0.257^{*} \\
     &        (2.309) &         (1.834) &       (2.048) &       (1.621) &        (2.402) &         (1.954) \\
$\textit{CMA60}$&    0.810^{***} &     0.895^{***} &   0.826^{***} &   0.874^{***} &    0.780^{***} &     0.823^{***} \\
     &        (4.780) &         (5.341) &       (5.506) &       (5.626) &        (4.980) &         (4.910) \\
$\textit{UMD60}$&          0.035 &          -0.010 &         0.034 &         0.008 &          0.035 &           0.000 \\
     &        (0.856) &        (-0.209) &       (0.821) &       (0.185) &        (0.853) &         (0.002) \\
Adj. $R^{2}$ & 0.648 & 0.671 & 0.657 & 0.667 & 0.666 & 0.677 \\



\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{6}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}


==> tables/IS_tstat.csv <==
﻿avr_entropy,-3.3580,,-3.0550,-2.9990,,-2.9730
﻿Three_Component_Index,,3.1850,2.8890,,0.9460,0.7500
SEN,0.2310,1.4790,1.0320,1.7820,2.3650,1.8680
VIX2,2.7030,1.6960,2.0110,1.2460,0.5290,1.0510
DGS10,-0.9270,-1.1010,-0.4230,-0.4060,-0.9840,-0.2360
DGS10-2,-3.1390,-3.2990,-2.7090,-1.1940,-1.8830,-1.1310
DY,8.5290,8.2880,8.9840,10.3530,9.2680,9.9810
CAY,-3.3190,-1.9940,-2.9360,-1.4860,-0.7800,-1.4730
CAPE,-1.6250,-1.0950,-1.7340,-1.1940,-0.7030,-1.2440
Mkt-RF_lag_1,5.7000,5.6330,5.5070,3.7210,3.7350,3.7560
Mkt-RF_lag_12,6.5540,6.2200,6.4360,6.1810,6.0070,6.1490
Mkt-RF_60,-1.6910,-1.5520,-1.2140,-1.1070,-1.4210,-0.9890
SMB_60,-5.4060,-5.7380,-5.2670,-5.0900,-5.6460,-5.0840
HML_60,-2.6880,-2.2160,-2.2290,-2.0900,-2.0880,-2.0010
RMW_60,2.0140,1.8410,2.1720,2.8490,2.3980,2.8730
CMA_60,5.4720,5.8480,5.3290,4.0400,4.4800,4.0270
Mom_60,-0.3880,0.0900,-0.0610,0.0740,0.2180,0.1440

==> tables/IS_tstat_part12.csv <==
﻿part1,-1.1360,,-1.3460,
part2,,-1.2960,,-0.7200
Three_Component_Index,3.1810,2.8950,0.9190,0.8800
SFSentiment,1.2490,1.4830,2.1460,2.3210
VIX2,1.9980,1.4640,0.8760,0.4820
DGS10,-0.8510,-1.1020,-0.5240,-1.0940
DGS10-2,-2.6980,-3.3990,-1.1770,-1.9330
DY,9.1130,8.0350,10.3290,8.6170
CAY,-2.3890,-2.1210,-1.1850,-0.7850
CAPE,-1.4060,-1.0280,-1.1660,-0.5850
Mkt-RF_lag_1,5.7090,5.2000,3.7700,3.7090
Mkt-RF_lag_12,6.2580,6.2600,6.0660,5.9960
Mkt-RF_60,-1.4630,-1.4360,-1.2960,-1.3060
SMB_60,-5.5120,-5.7690,-5.5590,-5.3790
HML_60,-1.8920,-2.3240,-1.7300,-2.0520
RMW_60,1.7880,2.0270,2.3710,2.4170
CMA_60,5.2710,5.8780,4.0550,4.4880
Mom_60,-0.0860,0.2860,-0.0070,0.3670

==> tables/IS_tstat_robust.csv <==
avr_entropy,-2.545,-3.040,,,-2.522,-2.709
Three_Component_Index,,,3.928,2.502,3.924,2.385
SFSentiment,,,1.212,1.465,0.768,1.158
VIX2,,2.689,,2.444,,2.338
BEX,,-1.785,,-1.992,,-1.666
JLN,,0.562,,0.040,,-0.136
PCI,,0.356,,0.103,,-0.364
DGS10,-1.127,-1.183,-0.957,-1.463,-0.338,-0.841
DGS10-2,-2.708,-3.885,-3.063,-4.082,-2.424,-3.485
DY,9.627,8.035,9.523,7.983,10.757,8.375
CAY,-2.443,-2.903,-1.768,-1.787,-2.548,-2.820
CAPE,-1.791,-1.539,-1.326,-0.978,-1.978,-1.379
Mkt-RF_lag_1,3.985,4.631,5.062,4.629,4.717,4.491
Mkt-RF_lag_12,6.870,4.808,6.323,4.311,6.545,4.565
Mkt-RF_60,-1.630,-1.701,-1.332,-1.705,-1.002,-1.372
SMB_60,-5.387,-5.440,-5.619,-5.610,-5.172,-5.239
HML_60,-2.993,-3.104,-2.068,-2.345,-2.028,-2.138
RMW_60,2.309,1.834,2.048,1.621,2.402,1.954
CMA_60,4.780,5.341,5.506,5.626,4.980,4.910
Mom_60,0.856,-0.209,0.821,0.185,0.853,0.002

==> tables/OOSR2_OLS.csv <==
Dependent,Covariate,Window,Expand,OOSR2,Coeff,StdErr,tstats
Mkt-RF_cum,avr_entropy,12,False,-0.018804025977285033,-15.659090696625329,9.830610947384024,-1.59289089767023
Mkt-RF_cum,part1,12,False,0.0694624065454047,-12.291056987563037,9.445401378547533,-1.3012741857088868
Mkt-RF_cum,part2,12,False,-0.07446837289496666,-54.63569254181262,22.530491770121614,-2.4249667117460216
Mkt-RF_cum,Three_Component_Index,12,False,-0.2716228076267051,0.09909403443212775,0.02501593259507205,3.9612368659663133
Mkt-RF_cum,SFSentiment,12,False,-0.5949070080221819,-35.46968014865159,5.088150892250984,-6.971035431097426
Mkt-RF_cum,VIX2,12,False,-1.319750504201497,0.025163010544399025,0.0027259350767058683,9.230964728186791
Mkt-RF_cum,DGS10,12,False,-0.21384626455386346,-3.2556731258194973,0.9931173628775808,-3.2782360348490016
Mkt-RF_cum,DGS10-2,12,False,-0.24620542918265942,0.7266746685876184,1.1465568036754425,0.6337886324150401
Mkt-RF_cum,DY,12,False,-2.0010365255832334,61.36041754614454,5.040518317853155,12.173434094825195
Mkt-RF_cum,CAY,12,False,-0.12265593033053679,755.5985085287957,207.1694820556494,3.6472481421072844
Mkt-RF_cum,CAPE,12,False,-1.5965760208491013,370.9143751059656,95.90926970343202,3.8673464645586053
Mkt-RF_cum,Mkt-RF_lag_1,12,False,-0.05854162274948882,-0.45352116136330173,0.05185609411193493,-8.745764005756879
Mkt-RF_cum,Mkt-RF_lag_12,12,False,-1.8047126718753348,-0.1770917729067689,0.06162879285128675,-2.87352331132138
Mkt-RF_cum,Mkt-RF_60,12,False,0.03823497260274267,-0.36272449837875054,0.04150899114257697,-8.73845613671621
Mkt-RF_cum,SMB_60,12,False,-0.4266467923182238,-0.3296015040934214,0.10596058053941715,-3.1106049288849476
Mkt-RF_cum,HML_60,12,False,-0.7990700112954154,0.1662744663271188,0.07485649088667044,2.2212431327946067
Mkt-RF_cum,RMW_60,12,False,-0.1699844219897546,-0.038830699409105725,0.14400727770198282,-0.2696440070859771
Mkt-RF_cum,CMA_60,12,False,-0.912812899797762,-0.13018604259694255,0.14823587137699157,-0.878235756214871
Mkt-RF_cum,Mom_60,12,False,-0.7321499825999647,0.2834388473460949,0.05690334606058933,4.981057652467325
Mkt-RF_cum,BEX,12,False,-1.206345809879728,397036.16879374476,46363.65846129769,8.563521127763739
Mkt-RF_cum,JLN,12,False,-2.036672019310094,72.91603482298184,19.696537805376252,3.701972171123349
Mkt-RF_cum,PCI,12,False,-0.13266699051578135,-0.011828300700677339,0.02379966479100655,-0.49699442427218693
Mkt-RF_cum,avr_entropy,15,False,0.02353259294639065,-21.943121183856807,10.146990459263494,-2.162525063165332
Mkt-RF_cum,part1,15,False,0.08746922374108568,-15.715381044170101,9.728550861257176,-1.6153876634139603
Mkt-RF_cum,part2,15,False,-0.06141779478249587,-64.01221366903805,22.8140700142316,-2.8058217419823257
Mkt-RF_cum,Three_Component_Index,15,False,-0.32167722744303173,0.10733624938744914,0.02393354605074123,4.48476164626365
Mkt-RF_cum,SFSentiment,15,False,-0.6424587876312213,-34.70520575872888,5.389601074406379,-6.439290270208241
Mkt-RF_cum,VIX2,15,False,-1.6264123181911994,0.023204087013997485,0.0026283764185024744,8.82829675789668
Mkt-RF_cum,DGS10,15,False,-0.22087725139613634,-4.00692419807028,1.039317798025936,-3.855340691442953
Mkt-RF_cum,DGS10-2,15,False,-0.4000054388515497,0.7232225542048782,1.0568536652158973,0.6843166447808421
Mkt-RF_cum,DY,15,False,-1.9821316664303823,62.55138619308011,4.930163323621587,12.687487632180769
Mkt-RF_cum,CAY,15,False,-0.14137355482592473,850.8026228403174,223.8390600244614,3.8009569140763046
Mkt-RF_cum,CAPE,15,False,-1.9643358785192389,329.6123949750596,94.55254859350043,3.486023379360472
Mkt-RF_cum,Mkt-RF_lag_1,15,False,-0.08132853035213938,-0.43246245727739974,0.05171985865430566,-8.361632621000936
Mkt-RF_cum,Mkt-RF_lag_12,15,False,-1.691002614636071,-0.1647941851235742,0.05872768255267083,-2.806073353495193
Mkt-RF_cum,Mkt-RF_60,15,False,0.0014094546103842198,-0.39777993076154183,0.03942050336465158,-10.090686237107557
Mkt-RF_cum,SMB_60,15,False,-0.5317455528738673,-0.346560933039905,0.10785011022931192,-3.2133572446337224
Mkt-RF_cum,HML_60,15,False,-0.796527336511877,0.09633861535400089,0.07412945232203226,1.2995997182805001
Mkt-RF_cum,RMW_60,15,False,-0.12434209219303094,0.09626824329739121,0.1332981568205822,0.7222023589340938
Mkt-RF_cum,CMA_60,15,False,-0.9770387978099728,-0.05474950354508934,0.14057566028698626,-0.3894664512570513
Mkt-RF_cum,Mom_60,15,False,-0.7045807122944356,0.276546274156655,0.056834365715959206,4.865828459118358
Mkt-RF_cum,BEX,15,False,-1.3261195019852376,363361.3380882509,45368.1521380855,8.009172094607257
Mkt-RF_cum,JLN,15,False,-1.9989291184824451,62.227801234948885,19.226520884945728,3.2365606657246526
Mkt-RF_cum,PCI,15,False,-0.12535484231970995,0.0012868705514668263,0.02197671364926663,0.05855609587513416
Mkt-RF_cum,avr_entropy,18,False,0.047185015003461506,-25.45198062364864,10.126911078258178,-2.513301482254781
Mkt-RF_cum,part1,18,False,0.09616600229584804,-16.37225937232015,10.368435765371638,-1.5790481556533342
Mkt-RF_cum,part2,18,False,-0.05938765864629203,-70.5670350085675,22.62922273034199,-3.1184029539798974
Mkt-RF_cum,Three_Component_Index,18,False,-0.41390199432710095,0.11606404310772864,0.0231027966551142,5.023809231426355
Mkt-RF_cum,SFSentiment,18,False,-0.6777488362000412,-32.388471958758046,5.197808759041616,-6.231178071416753
Mkt-RF_cum,VIX2,18,False,-1.8132391212399828,0.02159025523608425,0.0025949932583273715,8.319965829121445
Mkt-RF_cum,DGS10,18,False,-0.28383624625287407,-4.634698823846424,1.0616358394392262,-4.365620160576483
Mkt-RF_cum,DGS10-2,18,False,-0.5110649178507847,1.0559098381305148,1.096376551881837,0.9630904968900835
Mkt-RF_cum,DY,18,False,-1.7223883169574181,62.91166974344698,4.668717014669523,13.475151641398039
Mkt-RF_cum,CAY,18,False,-0.13747500968364568,881.2537389165935,228.25236274231798,3.860874552748755
Mkt-RF_cum,CAPE,18,False,-2.2265414540273687,293.4784239313171,91.47349316450592,3.2083439013696076
Mkt-RF_cum,Mkt-RF_lag_1,18,False,-0.07507188397194886,-0.3893875185733188,0.05406688899236724,-7.201959014662184
Mkt-RF_cum,Mkt-RF_lag_12,18,False,-1.1572059605094762,-0.1573474784597402,0.05141345043341284,-3.060434130238464
Mkt-RF_cum,Mkt-RF_60,18,False,0.07542680731172302,-0.4205202647829334,0.03490366991379133,-12.048024343044085
Mkt-RF_cum,SMB_60,18,False,-0.5683353159606539,-0.34602047000104524,0.10634675249774858,-3.253700389284296
Mkt-RF_cum,HML_60,18,False,-0.8259153702164461,0.027119592357889695,0.07264375108090163,0.3733231276519194
Mkt-RF_cum,RMW_60,18,False,0.019662794393394578,0.23064554874801713,0.12162314749697122,1.8963951640353733
Mkt-RF_cum,CMA_60,18,False,-1.0230793267061769,0.012050359228575346,0.13233335926907303,0.09106063123564623
Mkt-RF_cum,Mom_60,18,False,-0.5464922489575081,0.2603194601839229,0.05572752825515968,4.671290264158101
Mkt-RF_cum,BEX,18,False,-1.7151837810753445,339596.23351724586,46181.06539127796,7.353581617053471
Mkt-RF_cum,JLN,18,False,-1.8870186977375139,47.376931168302825,18.693928619946195,2.5343485647929676
Mkt-RF_cum,PCI,18,False,-0.1575807745290263,0.011112781720284398,0.02411660134547426,0.4607938556968281
Mkt-RF_cum,avr_entropy,21,False,0.05117686733721716,-28.432709653423025,9.996577114722704,-2.8442445176107385
Mkt-RF_cum,part1,21,False,0.09145417049879312,-16.43494947151491,11.004921406163323,-1.4934181594709517
Mkt-RF_cum,part2,21,False,-0.056654968044581366,-72.04583265192299,22.83881175727306,-3.1545350702835875
Mkt-RF_cum,Three_Component_Index,21,False,-0.41705942101563176,0.12466872875922842,0.021859165268174125,5.703270332135692
Mkt-RF_cum,SFSentiment,21,False,-0.6683301909830754,-29.99587020982639,4.7369156123712255,-6.332363222069503
Mkt-RF_cum,VIX2,21,False,-2.1303844569172874,0.01972831980424504,0.0026229047278009112,7.521554098072637
Mkt-RF_cum,DGS10,21,False,-0.2963100646817318,-5.142990689809323,1.0607925365007014,-4.848253087050186
Mkt-RF_cum,DGS10-2,21,False,-0.605197708955187,1.2605375672936703,1.1093551968059732,1.1362794990486162
Mkt-RF_cum,DY,21,False,-1.579898964265296,62.016124797989505,4.4377381138895435,13.97471486744274
Mkt-RF_cum,CAY,21,False,-0.1359621101617139,585.7824981204678,72.5243895550566,8.077041416195215
Mkt-RF_cum,CAPE,21,False,-2.2685705650866224,262.4361716356318,85.6907475375206,3.06259636165178
Mkt-RF_cum,Mkt-RF_lag_1,21,False,-0.04955768338153543,-0.3471103939600463,0.05217652114127766,-6.652616662965707
Mkt-RF_cum,Mkt-RF_lag_12,21,False,-0.8553267413881995,-0.146845012684996,0.04447783775450981,-3.301532180936712
Mkt-RF_cum,Mkt-RF_60,21,False,0.08673263893055161,-0.4279623521929776,0.03284543197373745,-13.029585134857344
Mkt-RF_cum,SMB_60,21,False,-0.5731780872493599,-0.3422372682862998,0.10461502330640438,-3.27139695112364
Mkt-RF_cum,HML_60,21,False,-0.9345642550422522,-0.028732060782122038,0.07311142223255955,-0.3929900404717672
Mkt-RF_cum,RMW_60,21,False,0.05442455342348984,0.3302445435132083,0.11110434615187258,2.9723818639982365
Mkt-RF_cum,CMA_60,21,False,-1.1430579388536861,0.037594936077213856,0.12593641077710413,0.29852316613781726
Mkt-RF_cum,Mom_60,21,False,-0.4813225034145685,0.23146377695929857,0.053015264104790606,4.365983662776526
Mkt-RF_cum,BEX,21,False,-2.034453977777356,323846.9482297862,45899.33087610583,7.055591923636815
Mkt-RF_cum,JLN,21,False,-1.7535549263762613,29.10102824198584,18.375842932625318,1.583656779647291
Mkt-RF_cum,PCI,21,False,-0.1634568202395228,0.0206061418794374,0.026061712909481016,0.7906672117449759
Mkt-RF_cum,avr_entropy,24,False,0.045675111782541244,-30.662458946189183,9.859087520155379,-3.110070671703089
Mkt-RF_cum,part1,24,False,0.06003715170908308,-16.914817108662913,11.52638583446092,-1.4674866303791405
Mkt-RF_cum,part2,24,False,-0.08411707755339992,-73.28302156164986,23.179677298614525,-3.161520353263506
Mkt-RF_cum,Three_Component_Index,24,False,-0.47822100506970067,0.12764192174229919,0.021804125251228896,5.854026257490205
Mkt-RF_cum,SFSentiment,24,False,-0.6068295367949346,-27.745510285740316,4.202038876366396,-6.60286853645974
Mkt-RF_cum,VIX2,24,False,-2.4222059828972564,0.017776068238388648,0.0025630634471582314,6.935477254024932
Mkt-RF_cum,DGS10,24,False,-0.3122756308990826,-5.631212910721476,1.0526266029793072,-5.349677554018816
Mkt-RF_cum,DGS10-2,24,False,-0.6368654194444479,1.3901793183745084,1.1035002806371499,1.2597906341916225
Mkt-RF_cum,DY,24,False,-1.7674893726322765,60.28302795702182,4.2246107595686855,14.26948691556532
Mkt-RF_cum,CAY,24,False,-0.13784434942259494,514.5383177088543,61.17768502070549,8.41055554054897
Mkt-RF_cum,CAPE,24,False,-2.169914428998428,233.92594950906894,77.28480202823633,3.026804020583544
Mkt-RF_cum,Mkt-RF_lag_1,24,False,-0.06049500458400403,-0.3122074940966043,0.05110720715309474,-6.108874099916433
Mkt-RF_cum,Mkt-RF_lag_12,24,False,-0.7491351010692575,-0.1529161365609131,0.03990665921765743,-3.831845099507918
Mkt-RF_cum,Mkt-RF_60,24,False,0.027430131513079825,-0.43289554369824434,0.03290791851227297,-13.154753119277249
Mkt-RF_cum,SMB_60,24,False,-0.5835347896506726,-0.3367415468332417,0.09893576176189328,-3.4036382884853187
Mkt-RF_cum,HML_60,24,False,-1.0824996504144817,-0.051228884929687954,0.0732296930202329,-0.6995643818352992
Mkt-RF_cum,RMW_60,24,False,0.04860041965986617,0.41383697480676007,0.09368771332225173,4.417195810760276
Mkt-RF_cum,CMA_60,24,False,-1.2320038159248932,0.05869776941105017,0.11832219646469837,0.4960841766368219
Mkt-RF_cum,Mom_60,24,False,-0.4601702924908022,0.1934440466596736,0.04973352464926629,3.8896106403857593
Mkt-RF_cum,BEX,24,False,-2.237426952536656,304383.5644155854,45247.831362394194,6.727031003491603
Mkt-RF_cum,JLN,24,False,-1.492787100461359,11.72550750777592,17.932632697908982,0.65386425436256
Mkt-RF_cum,PCI,24,False,-0.21615324028347915,0.031173843725372383,0.02697802416723142,1.1555273111230056


==> tables/OS_R2.csv <==
﻿avr_entropy,-0.019,0.024,0.047,0.051,0.046
part1,0.069,0.087,0.096,0.091,0.060
part2,-0.074,-0.061,-0.059,-0.057,-0.084
﻿Three_Component_Index,-0.272,-0.322,-0.414,-0.417,-0.478
SEN,-0.595,-0.642,-0.678,-0.668,-0.607
VIX2,-1.320,-1.626,-1.813,-2.130,-2.422
DGS10,-0.214,-0.221,-0.284,-0.296,-0.312
DGS10-2,-0.246,-0.400,-0.511,-0.605,-0.637
DY,-2.001,-1.982,-1.722,-1.580,-1.767
CAY,-0.123,-0.141,-0.137,-0.136,-0.138
CAPE,-1.597,-1.964,-2.227,-2.269,-2.170
Mkt-RF_lag_1,-0.059,-0.081,-0.075,-0.050,-0.060
Mkt-RF_lag_12,-1.805,-1.691,-1.157,-0.855,-0.749
Mkt-RF_60,0.038,0.001,0.075,0.087,0.027
SMB_60,-0.427,-0.532,-0.568,-0.573,-0.584
HML_60,-0.799,-0.797,-0.826,-0.935,-1.082
RMW_60,-0.170,-0.124,0.020,0.054,0.049
CMA_60,-0.913,-0.977,-1.023,-1.143,-1.232
Mom_60,-0.732,-0.705,-0.546,-0.481,-0.460
BEX,-1.206,-1.326,-1.715,-2.034,-2.237
JLN,-2.037,-1.999,-1.887,-1.754,-1.493
PCI,-0.133,-0.125,-0.158,-0.163,-0.216

==> tables/OS_coeff.csv <==
﻿avr_entropy,-15.659,-21.943,-25.452,-28.433,-30.662
part1,-12.291,-15.715,-16.372,-16.435,-16.915
part2,-54.636,-64.012,-70.567,-72.046,-73.283
﻿Three_Component_Index,0.099,0.107,0.116,0.125,0.128
SEN,-35.470,-34.705,-32.388,-29.996,-27.746
VIX2,0.025,0.023,0.022,0.020,0.018
DGS10,-3.256,-4.007,-4.635,-5.143,-5.631
DGS10-2,0.727,0.723,1.056,1.261,1.390
DY,61.360,62.551,62.912,62.016,60.283
CAY,755.599,850.803,881.254,585.782,514.538
CAPE,370.914,329.612,293.478,262.436,233.926
Mkt-RF_lag_1,-0.454,-0.432,-0.389,-0.347,-0.312
Mkt-RF_lag_12,-0.177,-0.165,-0.157,-0.147,-0.153
Mkt-RF_60,-0.363,-0.398,-0.421,-0.428,-0.433
SMB_60,-0.330,-0.347,-0.346,-0.342,-0.337
HML_60,0.166,0.096,0.027,-0.029,-0.051
RMW_60,-0.039,0.096,0.231,0.330,0.414
CMA_60,-0.130,-0.055,0.012,0.038,0.059
Mom_60,0.283,0.277,0.260,0.231,0.193
BEX,397036.169,363361.338,339596.234,323846.948,304383.564
JLN,72.916,62.228,47.377,29.101,11.726
PCI,-0.012,0.001,0.011,0.021,0.031

==> tables/OS_tstat.csv <==
﻿avr_entropy,-1.593,-2.163,-2.513,-2.844,-3.110
part1,-1.301,-1.615,-1.579,-1.493,-1.467
part2,-2.425,-2.806,-3.118,-3.155,-3.162
﻿Three_Component_Index,3.961,4.485,5.024,5.703,5.854
SEN,-6.971,-6.439,-6.231,-6.332,-6.603
VIX2,9.231,8.828,8.320,7.522,6.935
DGS10,-3.278,-3.855,-4.366,-4.848,-5.350
DGS10-2,0.634,0.684,0.963,1.136,1.260
DY,12.173,12.687,13.475,13.975,14.269
CAY,3.647,3.801,3.861,8.077,8.411
CAPE,3.867,3.486,3.208,3.063,3.027
Mkt-RF_lag_1,-8.746,-8.362,-7.202,-6.653,-6.109
Mkt-RF_lag_12,-2.874,-2.806,-3.060,-3.302,-3.832
Mkt-RF_60,-8.738,-10.091,-12.048,-13.030,-13.155
SMB_60,-3.111,-3.213,-3.254,-3.271,-3.404
HML_60,2.221,1.300,0.373,-0.393,-0.700
RMW_60,-0.270,0.722,1.896,2.972,4.417
CMA_60,-0.878,-0.389,0.091,0.299,0.496
Mom_60,4.981,4.866,4.671,4.366,3.890
BEX,8.564,8.009,7.354,7.056,6.727
JLN,3.702,3.237,2.534,1.584,0.654
PCI,-0.497,0.059,0.461,0.791,1.156

==> tables/macro-coeff-std.csv <==
﻿avr_entropy,11.936,0.723,-1.348,-0.371,-0.261,-0.371,0.049,1.571,-4.890
EPU,-2.967,-0.056,0.433,-0.056,0.002,-0.088,0.072,1.002,0.473
UNRATE,-1.920,0.563,2.371,0.486,-0.001,-0.038,0.103,-1.135,8.830
INDPRO_YOY,-15.951,-0.157,0.433,0.048,0.164,0.207,-0.031,-0.222,1.615
CPI_YOY,14.466,0.530,-2.421,0.008,0.293,0.143,0.179,1.464,-12.561
DGS10,-2.073,0.408,-0.135,-0.157,-0.030,0.075,-0.233,2.131,-18.027
DGS2,-6.316,-1.103,3.132,0.987,1.431,1.668,-0.025,1.425,-1.517
T10Y2Y,-5.697,0.009,0.134,-0.093,0.048,-0.243,0.227,-0.113,-3.414
VIX,9.223,0.085,-0.391,0.363,-0.038,-0.007,0.044,1.617,-0.575
EPS,15.944,-0.620,0.389,0.871,-0.800,-0.314,-0.373,0.239,29.962

==> tables/macro-coeff.csv <==
﻿avr_entropy,194.568,11.781,-21.972,-6.050,-4.254,-6.048,0.796,25.607,-79.704
EPU,-0.037,-0.001,0.005,-0.001,0.000,-0.001,0.001,0.013,0.006
UNRATE,-1.103,0.323,1.362,0.279,-0.001,-0.022,0.059,-0.652,5.074
INDPRO_YOY,-3.597,-0.036,0.098,0.011,0.037,0.047,-0.007,-0.050,0.364
CPI_YOY,7.078,0.259,-1.184,0.004,0.143,0.070,0.087,0.716,-6.145
DGS10,-0.614,0.121,-0.040,-0.047,-0.009,0.022,-0.069,0.632,-5.344
DGS2,-1.688,-0.295,0.837,0.264,0.382,0.446,-0.007,0.381,-0.405
T10Y2Y,-7.572,0.013,0.178,-0.123,0.063,-0.324,0.301,-0.150,-4.538
VIX,1.223,0.011,-0.052,0.048,-0.005,-0.001,0.006,0.214,-0.076
EPS,0.381,-0.015,0.009,0.021,-0.019,-0.008,-0.009,0.006,0.716

==> tables/macro-part1-coeff-std.csv <==
part1,7.779,0.642,-1.213,-0.356,-0.182,-0.351,0.065,2.059,-5.242
EPU,-3.673,-0.104,0.529,-0.032,0.016,-0.064,0.064,0.858,0.858
UNRATE,-1.818,0.544,2.409,0.499,-0.002,-0.025,0.098,-1.275,9.092
INDPRO_YOY,-16.617,-0.150,0.414,0.037,0.175,0.197,-0.024,-0.019,1.310
CPI_YOY,14.944,0.608,-2.572,-0.040,0.279,0.097,0.190,1.827,-13.352
DGS10,3.509,0.575,-0.428,-0.216,-0.140,0.011,-0.243,1.824,-18.246
DGS2,-9.943,-1.289,3.475,1.077,1.508,1.759,-0.033,1.154,-0.439
T10Y2Y,-5.097,0.019,0.119,-0.093,0.036,-0.245,0.224,-0.197,-3.335
VIX,10.828,0.140,-0.489,0.341,-0.071,-0.029,0.043,1.571,-0.722
EPS,19.222,-0.536,0.247,0.850,-0.867,-0.343,-0.381,-0.038,30.025

==> tables/macro-part1-coeff.csv <==
part1,97.844,8.07,-15.258,-4.48,-2.293,-4.412,0.819,25.899,-65.938
EPU,-0.046,-0.001,0.007,0,0,-0.001,0.001,0.011,0.011
UNRATE,-1.045,0.312,1.384,0.287,-0.001,-0.014,0.056,-0.733,5.224
INDPRO_YOY,-3.747,-0.034,0.093,0.008,0.04,0.044,-0.006,-0.004,0.296
CPI_YOY,7.311,0.298,-1.258,-0.02,0.136,0.047,0.093,0.894,-6.533
DGS10,1.04,0.17,-0.127,-0.064,-0.042,0.003,-0.072,0.541,-5.409
DGS2,-2.657,-0.344,0.928,0.288,0.403,0.47,-0.009,0.308,-0.117
T10Y2Y,-6.775,0.025,0.158,-0.124,0.049,-0.325,0.297,-0.262,-4.433
VIX,1.436,0.019,-0.065,0.045,-0.009,-0.004,0.006,0.208,-0.096
EPS,0.459,-0.013,0.006,0.02,-0.021,-0.008,-0.009,-0.001,0.717

==> tables/macro-part1-std.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 



& \multicolumn{9}{c}{\text{12-Month Ahead Macro Variables}} \\ 
\cline{2-10} \\[-1.8ex] 
& \multicolumn{1}{c}{EPU} & \multicolumn{1}{c}{UNRATE} & \multicolumn{1}{c}{INDPRO{\_}YOY} & \multicolumn{1}{c}{CPI{\_}YOY} & \multicolumn{1}{c}{DGS10} & \multicolumn{1}{c}{DGS2} & \multicolumn{1}{c}{DGS10-2} & \multicolumn{1}{c}{VIX} & \multicolumn{1}{c}{EPS} \\ 
\hline \\[-1.8ex]



$\textit{ENT{\_}NEWS}$ &        7.779 &  0.642^{***} &  -1.213^{***} &   -0.356^{*} &   -0.182^{**} &  -0.351^{***} &         0.065 &  2.059^{***} &   -5.242^{**} \\
&      (1.333) &      (4.441) &      (-2.809) &     (-1.906) &      (-2.509) &      (-3.133) &       (0.999) &      (3.786) &      (-2.068) \\
$\textit{EPU}$ &  &       -0.104 &     0.529^{*} &       -0.032 &         0.016 &        -0.064 &         0.064 &        0.858 &         0.858 \\
&  &     (-1.259) &       (1.952) &     (-0.245) &       (0.206) &      (-0.545) &       (1.145) &      (1.497) &       (0.445) \\
$\textit{UNRATE}$ &       -1.818 &  &   2.409^{***} &  0.499^{***} &        -0.002 &        -0.025 &         0.098 &   -1.275^{*} &   9.092^{***} \\
&     (-0.208) &  &       (6.323) &      (3.132) &      (-0.013) &      (-0.168) &       (1.348) &     (-1.821) &       (3.250) \\
$\textit{INDPRO{\_}YOY}$ &  -16.617^{*} &       -0.150 &   &        0.037 &         0.175 &         0.197 &        -0.024 &       -0.019 &         1.310 \\
&     (-1.818) &     (-0.769) &   &      (0.196) &       (1.523) &       (1.279) &      (-0.336) &     (-0.025) &       (0.449) \\
$\textit{CPI{\_}YOY}$ &       14.944 &   0.608^{**} &    -2.572^{*} &  &         0.279 &         0.097 &    0.190^{**} &        1.827 &   -13.352^{*} \\
&      (1.163) &      (2.171) &      (-1.937) &  &       (1.491) &       (0.360) &       (1.988) &      (1.039) &      (-1.845) \\
$\textit{DGS10}$ &        3.509 &        0.575 &        -0.428 &       -0.216 &   &         0.011 &        -0.243 &        1.824 &       -18.246 \\
&      (0.083) &      (0.700) &      (-0.232) &     (-0.226) &   &       (0.018) &      (-0.766) &      (0.520) &      (-1.218) \\
$\textit{DGS2}$ &       -9.943 &   -1.289^{*} &         3.475 &        1.077 &   1.508^{***} &   &        -0.033 &        1.154 &        -0.439 \\
&     (-0.233) &     (-1.743) &       (1.611) &      (1.433) &       (3.397) &   &      (-0.107) &      (0.265) &      (-0.032) \\
$\textit{DGS10-2}$ &       -5.097 &        0.019 &         0.119 &       -0.093 &         0.036 &        -0.245 &   &       -0.197 &        -3.335 \\
&     (-0.459) &      (0.111) &       (0.218) &     (-0.388) &       (0.313) &      (-1.388) &   &     (-0.157) &      (-1.029) \\
$\textit{VIX}$ &   10.828^{*} &        0.140 &        -0.489 &    0.341^{*} &        -0.071 &        -0.029 &         0.043 &  &        -0.722 \\
&      (1.794) &      (1.343) &      (-1.243) &      (1.780) &      (-0.755) &      (-0.216) &       (0.752) &  &      (-0.278) \\
$\textit{EPS}$ &       19.222 &       -0.536 &         0.247 &    0.850^{*} &  -0.867^{***} &        -0.343 &  -0.381^{***} &       -0.038 &   \\
&      (1.166) &     (-1.336) &       (0.215) &      (1.871) &      (-3.661) &      (-1.101) &      (-3.405) &     (-0.026) &   \\

Lag of Dep. Var. &       -3.673 &   0.544^{**} &         0.414 &       -0.040 &        -0.140 &   1.759^{***} &   0.224^{***} &   1.571^{**} &  30.025^{***} \\ 
&     (-0.623) &      (2.311) &       (1.018) &     (-0.085) &      (-0.297) &       (2.872) &       (2.689) &      (2.496) &       (4.758) \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{9}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}

==> tables/macro-part1-tstat.csv <==
part1,1.333,4.441,-2.809,-1.906,-2.509,-3.133,0.999,3.786,-2.068
EPU,-0.623,-1.259,1.952,-0.245,0.206,-0.545,1.145,1.497,0.445
UNRATE,-0.208,2.311,6.323,3.132,-0.013,-0.168,1.348,-1.821,3.25
INDPRO_YOY,-1.818,-0.769,1.018,0.196,1.523,1.279,-0.336,-0.025,0.449
CPI_YOY,1.163,2.171,-1.937,-0.085,1.491,0.36,1.988,1.039,-1.845
DGS10,0.083,0.7,-0.232,-0.226,-0.297,0.018,-0.766,0.52,-1.218
DGS2,-0.233,-1.743,1.611,1.433,3.397,2.872,-0.107,0.265,-0.032
T10Y2Y,-0.459,0.111,0.218,-0.388,0.313,-1.388,2.689,-0.157,-1.029
VIX,1.794,1.343,-1.243,1.78,-0.755,-0.216,0.752,2.496,-0.278
EPS,1.166,-1.336,0.215,1.871,-3.661,-1.101,-3.405,-0.026,4.758

==> tables/macro-part1.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 



& \multicolumn{9}{c}{\text{12-Month Ahead Macro Variables}} \\ 
\cline{2-10} \\[-1.8ex] 

& \multicolumn{1}{c}{EPU} & \multicolumn{1}{c}{UNRATE} & \multicolumn{1}{c}{INDPRO{\_}YOY} & \multicolumn{1}{c}{CPI{\_}YOY} & \multicolumn{1}{c}{DGS10} & \multicolumn{1}{c}{DGS2} & \multicolumn{1}{c}{DGS10-2} & \multicolumn{1}{c}{VIX} & \multicolumn{1}{c}{EPS} \\ 
\hline \\[-1.8ex]
								

$\textit{ENT{\_}NEWS}$ &      97.844 &  8.070^{***} &  -15.258^{***} &    -4.480^{*} &   -2.293^{**} &  -4.412^{***} &         0.819 &  25.899^{***} &  -65.938^{**} \\
&     (1.333) &     (4.441) &       (-2.809) &     (-1.906) &      (-2.509) &      (-3.133) &       (0.999) &       (3.786) &      (-2.068) \\
$\textit{EPU}$ &       &      -0.001 &      0.007^{*} &          0.000 &           0.000 &        -0.001 &         0.001 &         0.011 &         0.011 \\
&     &    (-1.259) &        (1.952) &     (-0.245) &       (0.206) &      (-0.545) &       (1.145) &       (1.497) &       (0.445) \\
$\textit{UNRATE}$ &      -1.045 &   &    1.384^{***} &  0.287^{***} &        -0.001 &        -0.014 &         0.056 &    -0.733^{*} &   5.224^{***} \\
&    (-0.208) &      &        (6.323) &      (3.132) &      (-0.013) &      (-0.168) &       (1.348) &      (-1.821) &        (3.250) \\
$\textit{INDPRO{\_}YOY}$ &  -3.747^{*} &      -0.034 &           &        0.008 &          0.040 &         0.044 &        -0.006 &        -0.004 &         0.296 \\
&    (-1.818) &    (-0.769) &         &      (0.196) &       (1.523) &       (1.279) &      (-0.336) &      (-0.025) &       (0.449) \\
$\textit{CPI{\_}YOY}$ &       7.311 &  0.298^{**} &     -1.258^{*} &         &         0.136 &         0.047 &    0.093^{**} &         0.894 &    -6.533^{*} \\
&     (1.163) &     (2.171) &       (-1.937) &      &       (1.491) &        (0.360) &       (1.988) &       (1.039) &      (-1.845) \\
$\textit{DGS10}$ &        1.040 &        0.170 &         -0.127 &       -0.064 &         &         0.003 &        -0.072 &         0.541 &        -5.409 \\
&     (0.083) &       (0.700) &       (-0.232) &     (-0.226) &       &       (0.018) &      (-0.766) &        (0.520) &      (-1.218) \\
$\textit{DGS2}$ &      -2.657 &  -0.344^{*} &          0.928 &        0.288 &   0.403^{***} &     &        -0.009 &         0.308 &        -0.117 \\
&    (-0.233) &    (-1.743) &        (1.611) &      (1.433) &       (3.397) &        &      (-0.107) &       (0.265) &      (-0.032) \\
$\textit{DGS10-2}$ &      -6.775 &       0.025 &          0.158 &       -0.124 &         0.049 &        -0.325 &    &        -0.262 &        -4.433 \\
&    (-0.459) &     (0.111) &        (0.218) &     (-0.388) &       (0.313) &      (-1.388) &        &      (-0.157) &      (-1.029) \\
$\textit{VIX}$ &   1.436^{*} &       0.019 &         -0.065 &    0.045^{*} &        -0.009 &        -0.004 &         0.006 &     &        -0.096 \\
&     (1.794) &     (1.343) &       (-1.243) &       (1.780) &      (-0.755) &      (-0.216) &       (0.752) &        &      (-0.278) \\
$\textit{EPS}$ &       0.459 &      -0.013 &          0.006 &     0.020^{*} &  -0.021^{***} &        -0.008 &  -0.009^{***} &        -0.001 &    \\
&     (1.166) &    (-1.336) &        (0.215) &      (1.871) &      (-3.661) &      (-1.101) &      (-3.405) &      (-0.026) &       \\
Lag of Dep. Var. &       -0.046 &   0.312^{**} &         0.093 &       -0.020 &        -0.042 &   0.470^{***} &   0.297^{***} &   0.208^{**} &  0.717^{***} \\ 
&     (-0.623) &      (2.311) &       (1.018) &     (-0.085) &      (-0.297) &       (2.872) &       (2.689) &      (2.496) &       (4.758) \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{9}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}

==> tables/macro-part2-coeff-std.csv <==
part2,3.892,-0.079,0.178,0.090,-0.063,0.080,-0.045,-1.397,2.197
EPU,-2.783,-0.088,0.497,-0.040,0.001,-0.072,0.064,0.778,0.906
UNRATE,-0.168,0.628,2.252,0.458,-0.037,-0.066,0.102,-1.150,8.600
INDPRO_YOY,-19.526,-0.315,0.722,0.120,0.238,0.281,-0.034,-0.337,2.374
CPI_YOY,11.380,0.449,-2.280,0.033,0.352,0.171,0.187,1.701,-12.574
DGS10,12.377,1.199,-1.601,-0.550,-0.340,-0.320,-0.190,3.521,-22.930
DGS2,-10.472,-1.437,3.762,1.172,1.527,1.850,-0.058,0.380,1.176
T10Y2Y,-3.573,0.114,-0.059,-0.143,0.003,-0.294,0.231,0.021,-3.995
VIX,12.903,0.296,-0.783,0.256,-0.118,-0.114,0.057,2.028,-1.939
EPS,25.495,-0.117,-0.536,0.628,-1.005,-0.561,-0.348,1.026,26.985

==> tables/macro-part2-coeff.csv <==
part2,94.241,-1.911,4.302,2.175,-1.514,1.936,-1.101,-33.832,53.197
EPU,-0.035,-0.001,0.006,-0.001,0.000,-0.001,0.001,0.010,0.011
UNRATE,-0.096,0.361,1.294,0.263,-0.021,-0.038,0.059,-0.661,4.941
INDPRO_YOY,-4.403,-0.071,0.163,0.027,0.054,0.063,-0.008,-0.076,0.535
CPI_YOY,5.568,0.220,-1.116,0.016,0.172,0.084,0.091,0.832,-6.152
DGS10,3.669,0.355,-0.475,-0.163,-0.101,-0.095,-0.056,1.044,-6.797
DGS2,-2.798,-0.384,1.005,0.313,0.408,0.494,-0.016,0.101,0.314
T10Y2Y,-4.749,0.152,-0.078,-0.190,0.004,-0.391,0.307,0.028,-5.310
VIX,1.711,0.039,-0.104,0.034,-0.016,-0.015,0.008,0.269,-0.257
EPS,0.609,-0.003,-0.013,0.015,-0.024,-0.013,-0.008,0.025,0.645

==> tables/macro-part2-std.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 



& \multicolumn{9}{c}{\text{12-Month Ahead Macro Variables}} \\ 
\cline{2-10} \\[-1.8ex] 
& \multicolumn{1}{c}{EPU} & \multicolumn{1}{c}{UNRATE} & \multicolumn{1}{c}{INDPRO{\_}YOY} & \multicolumn{1}{c}{CPI{\_}YOY} & \multicolumn{1}{c}{DGS10} & \multicolumn{1}{c}{DGS2} & \multicolumn{1}{c}{DGS10-2} & \multicolumn{1}{c}{VIX} & \multicolumn{1}{c}{EPS} \\ 
\hline \\[-1.8ex]



$\textit{ENT{\_}MODEL}$ &        3.892 &      -0.079 &        0.178 &        0.090 &        -0.063 &       0.080 &        -0.045 &  -1.397^{**} &         2.197 \\
&      (0.530) &    (-0.486) &      (0.441) &      (0.606) &      (-1.009) &     (0.762) &      (-0.791) &     (-1.994) &       (0.909) \\
$\textit{EPU}$ &    &    -0.088 &   0.497^{*} &       -0.040 &         0.001 &      -0.072 &         0.064 &        0.778 &         0.906 \\
&   &  (-0.863) &     (1.709) &     (-0.295) &       (0.014) &    (-0.577) &       (1.081) &      (1.246) &       (0.471) \\
$\textit{UNRATE}$ &       -0.168 &  &  0.628^{**} &  0.458^{***} &        -0.037 &      -0.066 &         0.102 &       -1.150 &   8.600^{***} \\
&     (-0.020) & &     (5.372) &      (2.843) &      (-0.296) &    (-0.408) &       (1.382) &     (-1.563) &       (3.179) \\
$\textit{INDPRO{\_}YOY}$ &  -19.526^{*} &      -0.315 &  &      0.120 &    0.238^{**} &   0.281^{*} &        -0.034 &       -0.337 &         2.374 \\
&     (-1.883) &    (-1.227) &  &    (0.627) &       (2.065) &     (1.791) &      (-0.467) &     (-0.392) &       (0.798) \\
$\textit{CPI{\_}YOY}$ &       11.380 &       0.449 &       -2.280 &  &   0.352^{*} &       0.171 &     0.187^{*} &        1.701 &       -12.574 \\
&      (0.805) &     (1.141) &     (-1.518) &  &     (1.668) &     (0.552) &       (1.941) &      (0.910) &      (-1.623) \\
$\textit{DGS10}$ &       12.377 &       1.199 &       -1.601 &       -0.550 & &      -0.320 &        -0.190 &        3.521 &       -22.930 \\
&      (0.285) &     (1.261) &     (-0.844) &     (-0.568) & &    (-0.530) &      (-0.585) &      (1.012) &      (-1.489) \\
$\textit{DGS2}$ &      -10.472 &  -1.437^{*} &    3.762^{*} &        1.172 &   1.527^{***} &  &     -0.058 &        0.380 &         1.176 \\
&     (-0.247) &    (-1.782) &      (1.707) &      (1.535) &       (3.536) &  &    (-0.184) &      (0.086) &       (0.083) \\
$\textit{DGS10-2}$ &       -3.573 &       0.114 &       -0.059 &       -0.143 &         0.003 &      -0.294 &  &      0.021 &        -3.995 \\
&     (-0.315) &     (0.639) &     (-0.106) &     (-0.564) &       (0.025) &    (-1.623) &  &   (0.017) &      (-1.220) \\
$\textit{VIX}$ &  12.903^{**} &  0.296^{**} &  -0.783^{**} &        0.256 &        -0.118 &      -0.114 &         0.057 &  &      -1.939 \\
&      (2.286) &     (2.394) &     (-2.090) &      (1.409) &      (-1.360) &    (-0.848) &       (0.953) &  &    (-0.789) \\
$\textit{EPS}$ &       25.495 &      -0.117 &       -0.536 &        0.628 &  -1.005^{***} &  -0.561^{*} &  -0.348^{***} &        1.026 &  \\
&      (1.364) &    (-0.234) &     (-0.458) &      (1.400) &      (-4.476) &    (-1.852) &      (-3.117) &      (0.649) &  \\
Lag of Dep. Var. &       -2.783 &  2.252^{***} &        0.722 &        0.033 &        -0.340 & 1.850^{***} &   0.231^{***} &  2.028^{***} &  26.985^{***} \\
&     (-0.459) &     (2.382) &      (1.468) &      (0.062) &      (-0.747) &     (2.939) &       (2.814) &      (3.204) &        (4.336)\\ 

\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{9}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}

==> tables/macro-part2-tstat.csv <==
part2,0.530,-0.486,0.441,0.606,-1.009,0.762,-0.791,-1.994,0.909
EPU,-0.459,-0.863,1.709,-0.295,0.014,-0.577,1.081,1.246,0.471
UNRATE,-0.020,2.382,5.372,2.843,-0.296,-0.408,1.382,-1.563,3.179
INDPRO_YOY,-1.883,-1.227,1.468,0.627,2.065,1.791,-0.467,-0.392,0.798
CPI_YOY,0.805,1.141,-1.518,0.062,1.668,0.552,1.941,0.910,-1.623
DGS10,0.285,1.261,-0.844,-0.568,-0.747,-0.530,-0.585,1.012,-1.489
DGS2,-0.247,-1.782,1.707,1.535,3.536,2.939,-0.184,0.086,0.083
T10Y2Y,-0.315,0.639,-0.106,-0.564,0.025,-1.623,2.814,0.017,-1.220
VIX,2.286,2.394,-2.090,1.409,-1.360,-0.848,0.953,3.204,-0.789
EPS,1.364,-0.234,-0.458,1.400,-4.476,-1.852,-3.117,0.649,4.336

==> tables/macro-part2.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 



& \multicolumn{9}{c}{\text{12-Month Ahead Macro Variables}} \\ 
\cline{2-10} \\[-1.8ex] 

& \multicolumn{1}{c}{EPU} & \multicolumn{1}{c}{UNRATE} & \multicolumn{1}{c}{INDPRO{\_}YOY} & \multicolumn{1}{c}{CPI{\_}YOY} & \multicolumn{1}{c}{DGS10} & \multicolumn{1}{c}{DGS2} & \multicolumn{1}{c}{DGS10-2} & \multicolumn{1}{c}{VIX} & \multicolumn{1}{c}{EPS} \\ 
\hline \\[-1.8ex]
								



$\textit{ENT{\_}MODEL}$ &      94.241 &      -1.911 &        4.302 &        2.175 &        -1.514 &        1.936 &        -1.101 &  -33.832^{**} &       53.197 \\
&     (0.530) &    (-0.486) &      (0.441) &      (0.606) &      (-1.009) &      (0.762) &      (-0.791) &      (-1.994) &      (0.909) \\
$\textit{EPU}$ &       &      -0.001 &    0.006^{*} &       -0.001 &         0.000 &       -0.001 &         0.001 &         0.010 &        0.011 \\
&     &    (-0.863) &      (1.709) &     (-0.295) &       (0.014) &     (-0.577) &       (1.081) &       (1.246) &      (0.471) \\
$\textit{UNRATE}$ &      -0.096 &   &  1.294^{***} &  0.263^{***} &        -0.021 &       -0.038 &         0.059 &        -0.661 &  4.941^{***} \\
&    (-0.020) &      &      (5.372) &      (2.843) &      (-0.296) &     (-0.408) &       (1.382) &      (-1.563) &      (3.179) \\
$\textit{INDPRO{\_}YOY}$ &  -4.403^{*} &      -0.071 &         &        0.027 &    0.054^{**} &    0.063^{*} &        -0.008 &        -0.076 &        0.535 \\
&    (-1.883) &    (-1.227) &       &      (0.627) &       (2.065) &      (1.791) &      (-0.467) &      (-0.392) &      (0.798) \\
$\textit{CPI{\_}YOY}$ &       5.568 &       0.220 &       -1.116 &         &     0.172^{*} &        0.084 &     0.091^{*} &         0.832 &       -6.152 \\
&     (0.805) &     (1.141) &     (-1.518) &       &       (1.668) &      (0.552) &       (1.941) &       (0.910) &     (-1.623) \\
$\textit{DGS10}$ &       3.669 &       0.355 &       -0.475 &       -0.163 &         &       -0.095 &        -0.056 &         1.044 &       -6.797 \\
&     (0.285) &     (1.261) &     (-0.844) &     (-0.568) &       &     (-0.530) &      (-0.585) &       (1.012) &     (-1.489) \\
$\textit{DGS2}$ &      -2.798 &  -0.384^{*} &    1.005^{*} &        0.313 &   0.408^{***} &   &        -0.016 &         0.101 &        0.314 \\
&    (-0.247) &    (-1.782) &      (1.707) &      (1.535) &       (3.536) &       &      (-0.184) &       (0.086) &      (0.083) \\
$\textit{DGS10-2}$ &      -4.749 &       0.152 &       -0.078 &       -0.190 &         0.004 &       -0.391 &    &         0.028 &       -5.310 \\
&    (-0.315) &     (0.639) &     (-0.106) &     (-0.564) &       (0.025) &     (-1.623) &       &       (0.017) &      (-1.22) \\
$\textit{VIX}$ &  1.711^{**} &  0.039^{**} &  -0.104^{**} &        0.034 &        -0.016 &       -0.015 &         0.008 &    &       -0.257 \\
&     (2.286) &     (2.394) &     (-2.090) &      (1.409) &      (-1.360) &     (-0.848) &       (0.953) &        &     (-0.789) \\
$\textit{EPS}$ &       0.609 &      -0.003 &       -0.013 &        0.015 &  -0.024^{***} &   -0.013^{*} &  -0.008^{***} &         0.025 &   \\
&     (1.364) &    (-0.234) &     (-0.458) &      (1.400) &      (-4.476) &     (-1.852) &      (-3.117) &       (0.649) &       \\
Lag of Dep. Var. &       -0.035 &  0.361^{**} &        0.163 &        0.016 &        -0.101 & 0.494^{***} &   0.307^{***} &  0.269^{***} &  0.645^{***} \\
&     (-0.459) &     (2.382) &      (1.468) &      (0.062) &      (-0.747) &     (2.939) &       (2.814) &      (3.204) &        (4.336)\\ 


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{9}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}

==> tables/macro-std.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 



& \multicolumn{9}{c}{\text{12-Month Ahead Macro Variables}} \\ 
\cline{2-10} \\[-1.8ex] 
& \multicolumn{1}{c}{EPU} & \multicolumn{1}{c}{UNRATE} & \multicolumn{1}{c}{INDPRO{\_}YOY} & \multicolumn{1}{c}{CPI{\_}YOY} & \multicolumn{1}{c}{DGS10} & \multicolumn{1}{c}{DGS2} & \multicolumn{1}{c}{DGS10-2} & \multicolumn{1}{c}{VIX} & \multicolumn{1}{c}{EPS} \\ 
\hline \\[-1.8ex]


%ENT &       11.936 &  0.723^{***} &  -1.348^{***} &  -0.371^{**} &  -0.261^{***} &  -0.371^{***} &         0.049 &  1.571^{***} &    -4.890^{**} \\
%&      (1.608) &       (4.050) &      (-3.248) &     (-2.183) &      (-3.569) &      (-3.552) &       (0.807) &       (3.360) &      (-2.239) \\
%EPU &       -2.967 &       -0.056 &     0.433^{*} &       -0.056 &         0.002 &        -0.088 &         0.072 &    1.002^{*} &         0.473 \\
%&     (-0.504) &     (-0.685) &       (1.715) &     (-0.473) &       (0.028) &       (-0.840) &       (1.272) &       (1.720) &        (0.260) \\
%UNRATE &        -1.920 &  0.563^{***} &   2.371^{***} &  0.486^{***} &        -0.001 &        -0.038 &         0.103 &   -1.135^{*} &    8.830^{***} \\
%&     (-0.229) &      (2.636) &         (6.900) &      (3.276) &      (-0.011) &      (-0.275) &       (1.407) &     (-1.656) &       (3.278) \\
%INDPRO{\_}YOY &  -15.951^{*} &       -0.157 &         0.433 &        0.048 &         0.164 &         0.207 &        -0.031 &       -0.222 &         1.615 \\
%&     (-1.895) &     (-0.926) &       (1.144) &      (0.258) &       (1.502) &       (1.361) &      (-0.424) &     (-0.292) &       (0.543) \\
%CPI{\_}YOY &       14.466 &    0.530^{**} &    -2.421^{*} &        0.008 &     0.293^{*} &         0.143 &     0.179^{*} &        1.464 &   -12.561^{*} \\
%&      (1.171) &      (2.056) &      (-1.884) &      (0.017) &       (1.662) &       (0.544) &       (1.845) &      (0.842) &      (-1.745) \\
%DGS10 &       -2.073 &        0.408 &        -0.135 &       -0.157 &         -0.030 &         0.075 &        -0.233 &        2.131 &       -18.027 \\
%&      (-0.050) &      (0.545) &      (-0.074) &     (-0.164) &      (-0.067) &       (0.127) &      (-0.737) &      (0.571) &      (-1.175) \\
%DGS2 &       -6.316 &   -1.103^{*} &         3.132 &        0.987 &   1.431^{***} &   1.668^{***} &        -0.025 &        1.425 &        -1.517 \\
%&     (-0.148) &     (-1.646) &       (1.506) &      (1.307) &       (3.322) &        (2.790) &      (-0.081) &       (0.320) &      (-0.113) \\
%DGS10-2 &       -5.697 &        0.009 &         0.134 &       -0.093 &         0.048 &        -0.243 &   0.227^{***} &       -0.113 &        -3.414 \\
%&     (-0.506) &      (0.052) &       (0.253) &     (-0.381) &         (0.400) &      (-1.338) &        (2.680) &     (-0.089) &      (-1.059) \\
%VIX &        9.223 &        0.085 &        -0.391 &    0.363^{*} &        -0.038 &        -0.007 &         0.044 &   1.617^{**} &        -0.575 \\
%&      (1.583) &      (0.907) &      (-1.037) &       (1.850) &      (-0.427) &       (-0.050) &       (0.782) &      (2.516) &      (-0.227) \\
%EPS &       15.944 &    -0.620^{*} &         0.389 &    0.871^{*} &    -0.800^{***} &        -0.314 &  -0.373^{***} &        0.239 &  29.962^{***} \\
%&      (1.129) &     (-1.829) &       (0.355) &      (1.904) &      (-3.571) &      (-1.015) &      (-3.115) &      (0.167) &       (4.617) \\


$\textit{ENT}$ &       11.936 &  0.723^{***} &  -1.348^{***} &  -0.371^{**} &  -0.261^{***} &  -0.371^{***} &         0.049 &  1.571^{***} &    -4.890^{**} \\
&      (1.608) &       (4.050) &      (-3.248) &     (-2.183) &      (-3.569) &      (-3.552) &       (0.807) &       (3.360) &      (-2.239) \\
$\textit{EPU}$ &       &       -0.056 &     0.433^{*} &       -0.056 &         0.002 &        -0.088 &         0.072 &    1.002^{*} &         0.473 \\
&     &     (-0.685) &       (1.715) &     (-0.473) &       (0.028) &       (-0.840) &       (1.272) &       (1.720) &        (0.260) \\
$\textit{UNRATE}$ &        -1.920 &  &   2.371^{***} &  0.486^{***} &        -0.001 &        -0.038 &         0.103 &   -1.135^{*} &    8.830^{***} \\
&     (-0.229) &      &         (6.900) &      (3.276) &      (-0.011) &      (-0.275) &       (1.407) &     (-1.656) &       (3.278) \\
$\textit{INDPRO{\_}YOY}$ &  -15.951^{*} &       -0.157 &        &        0.048 &         0.164 &         0.207 &        -0.031 &       -0.222 &         1.615 \\
&     (-1.895) &     (-0.926) &        &      (0.258) &       (1.502) &       (1.361) &      (-0.424) &     (-0.292) &       (0.543) \\
$\textit{CPI{\_}YOY}$ &       14.466 &    0.530^{**} &    -2.421^{*} &        &     0.293^{*} &         0.143 &     0.179^{*} &        1.464 &   -12.561^{*} \\
&      (1.171) &      (2.056) &      (-1.884) &      &       (1.662) &       (0.544) &       (1.845) &      (0.842) &      (-1.745) \\
$\textit{DGS10}$ &       -2.073 &        0.408 &        -0.135 &       -0.157 &         &         0.075 &        -0.233 &        2.131 &       -18.027 \\
&      (-0.050) &      (0.545) &      (-0.074) &     (-0.164) &      &       (0.127) &      (-0.737) &      (0.571) &      (-1.175) \\
$\textit{DGS2}$ &       -6.316 &   -1.103^{*} &         3.132 &        0.987 &   1.431^{***} &   &        -0.025 &        1.425 &        -1.517 \\
&     (-0.148) &     (-1.646) &       (1.506) &      (1.307) &       (3.322) &        &      (-0.081) &       (0.320) &      (-0.113) \\
$\textit{DGS10-2}$ &       -5.697 &        0.009 &         0.134 &       -0.093 &         0.048 &        -0.243 &   &       -0.113 &        -3.414 \\
&     (-0.506) &      (0.052) &       (0.253) &     (-0.381) &         (0.400) &      (-1.338) &        &     (-0.089) &      (-1.059) \\
$\textit{VIX}$ &        9.223 &        0.085 &        -0.391 &    0.363^{*} &        -0.038 &        -0.007 &         0.044 &   &        -0.575 \\
&      (1.583) &      (0.907) &      (-1.037) &       (1.850) &      (-0.427) &       (-0.050) &       (0.782) &      &      (-0.227) \\
$\textit{EPS}$ &       15.944 &    -0.620^{*} &         0.389 &    0.871^{*} &    -0.800^{***} &        -0.314 &  -0.373^{***} &        0.239 &  \\
&      (1.129) &     (-1.829) &       (0.355) &      (1.904) &      (-3.571) &      (-1.015) &      (-3.115) &      (0.167) &       \\
Lag of Dep. Var. & -2.967 & 0.563^{***} & 0.433 &  0.008 & -0.030 & 1.668^{***} & 0.227^{***} & 1.617^{**} & 29.962^{***} \\
& (-0.504) & (2.636) & (1.144) & (0.017) & (-0.067) & (2.790) & (2.680) & (2.516) & (4.617) \\

\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{9}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}

==> tables/macro-tstat.csv <==
﻿avr_entropy,1.608,4.050,-3.248,-2.183,-3.569,-3.552,0.807,3.360,-2.239
EPU,-0.504,-0.685,1.715,-0.473,0.028,-0.840,1.272,1.720,0.260
UNRATE,-0.229,2.636,6.900,3.276,-0.011,-0.275,1.407,-1.656,3.278
INDPRO_YOY,-1.895,-0.926,1.144,0.258,1.502,1.361,-0.424,-0.292,0.543
CPI_YOY,1.171,2.056,-1.884,0.017,1.662,0.544,1.845,0.842,-1.745
DGS10,-0.050,0.545,-0.074,-0.164,-0.067,0.127,-0.737,0.571,-1.175
DGS2,-0.148,-1.646,1.506,1.307,3.322,2.790,-0.081,0.320,-0.113
T10Y2Y,-0.506,0.052,0.253,-0.381,0.400,-1.338,2.680,-0.089,-1.059
VIX,1.583,0.907,-1.037,1.850,-0.427,-0.050,0.782,2.516,-0.227
EPS,1.129,-1.829,0.355,1.904,-3.571,-1.015,-3.115,0.167,4.617

==> tables/macro.txt <==
\resizebox{\columnwidth}{!}{%
\begin{tabular}{@{\extracolsep{5pt}}lD{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} D{.}{.}{6} } \\[-1.8ex]
\hline 
\hline \\[-1.8ex] 



& \multicolumn{9}{c}{\text{12-Month Ahead Macro Variables}} \\ 
\cline{2-10} \\[-1.8ex] 

& \multicolumn{1}{c}{EPU} & \multicolumn{1}{c}{UNRATE} & \multicolumn{1}{c}{INDPRO{\_}YOY} & \multicolumn{1}{c}{CPI{\_}YOY} & \multicolumn{1}{c}{DGS10} & \multicolumn{1}{c}{DGS2} & \multicolumn{1}{c}{DGS10-2} & \multicolumn{1}{c}{VIX} & \multicolumn{1}{c}{EPS} \\ 
\hline \\[-1.8ex]
								
$\textit{ENT}$  &     194.568 &  11.781^{***} &  -21.972^{***} &   -6.050^{**} &  -4.254^{***} &  -6.048^{***} &         0.796 &  25.607^{***} &  -79.704^{**} \\
&     (1.608) &        (4.050) &       (-3.248) &     (-2.183) &      (-3.569) &      (-3.552) &       (0.807) &        (3.360) &      (-2.239) \\
$\textit{EPU}$  &       &        -0.001 &      0.005^{*} &       -0.001 &           0.000 &        -0.001 &         0.001 &     0.013^{*} &         0.006 \\
&     &      (-0.685) &        (1.715) &     (-0.473) &       (0.028) &       (-0.840) &       (1.272) &        (1.720) &        (0.260) \\
$\textit{UNRATE}$&      -1.103 &    &    1.362^{***} &  0.279^{***} &        -0.001 &        -0.022 &         0.059 &    -0.652^{*} &   5.074^{***} \\
&    (-0.229) &        &          (6.900) &      (3.276) &      (-0.011) &      (-0.275) &       (1.407) &      (-1.656) &       (3.278) \\
$\textit{INDPRO{\_}YOY}$&  -3.597^{*} &        -0.036 &           &        0.011 &         0.037 &         0.047 &        -0.007 &         -0.050 &         0.364 \\
&    (-1.895) &      (-0.926) &         &      (0.258) &       (1.502) &       (1.361) &      (-0.424) &      (-0.292) &       (0.543) \\
$\textit{CPI{\_}YOY}$&       7.078 &    0.259^{**} &     -1.184^{*} &         &     0.143^{*} &          0.070 &     0.087^{*} &         0.716 &    -6.145^{*} \\
&     (1.171) &       (2.056) &       (-1.884) &       &       (1.662) &       (0.544) &       (1.845) &       (0.842) &      (-1.745) \\
$\textit{DGS10}$&      -0.614 &         0.121 &          -0.040 &       -0.047 &         &         0.022 &        -0.069 &         0.632 &        -5.344 \\
&     (-0.050) &       (0.545) &       (-0.074) &     (-0.164) &       &       (0.127) &      (-0.737) &       (0.571) &      (-1.175) \\
$\textit{DGS2}$&      -1.688 &    -0.295^{*} &          0.837 &        0.264 &   0.382^{***} &    &        -0.007 &         0.381 &        -0.405 \\
&    (-0.148) &      (-1.646) &        (1.506) &      (1.307) &       (3.322) &         &      (-0.081) &        (0.320) &      (-0.113) \\
$\textit{DGS10-2}$&      -7.572 &         0.013 &          0.178 &       -0.123 &         0.063 &        -0.324 &    &         -0.150 &        -4.538 \\
&    (-0.506) &       (0.052) &        (0.253) &     (-0.381) &         (0.400) &      (-1.338) &         &      (-0.089) &      (-1.059) \\
$\textit{VIX}$&       1.223 &         0.011 &         -0.052 &    0.048^{*} &        -0.005 &        -0.001 &         0.006 &     &        -0.076 \\
&     (1.583) &       (0.907) &       (-1.037) &       (1.850) &      (-0.427) &       (-0.050) &       (0.782) &        &      (-0.227) \\
$\textit{EPS}$&       0.381 &    -0.015^{*} &          0.009 &    0.021^{*} &  -0.019^{***} &        -0.008 &  -0.009^{***} &         0.006 &    \\
&     (1.129) &      (-1.829) &        (0.355) &      (1.904) &      (-3.571) &      (-1.015) &      (-3.115) &       (0.167) &        \\
Lag of Dep. Var. & -0.037 & 0.323^{***} & 0.098 &  0.004 & -0.009 & 0.446^{***} & 0.301^{***} & 0.214^{**} & 0.716^{***} \\
& (-0.504) & (2.636) & (1.144) & (0.017) & (-0.067) & (2.790) & (2.680) & (2.516) & (4.617) \\


\hline 
\hline \\[-1.8ex] 
\textit{Note:}  & \multicolumn{9}{r}{$^{*}$p$<$0.1; $^{**}$p$<$0.05; $^{***}$p$<$0.01} \\ 


\end{tabular}%
}
